Measurability of side chain rotational isomer populations: NMR and molecular mechanics of cobalt glycyl-leucine dipeptide model system

The cobalt glycyl-leucine dipeptide is a model system for studying the effects of Karplus equation calibration, molecular mechanics accuracy, backbone conformation, and thermal motions on the measurability of side chain rotational isomer populations. We analyze measurements of 8 vicinal coupling constants about the alpha to beta-carbon and beta to gamma-carbon bonds of the leucine side chain and of 10 NOESY cross relaxation rates across these bonds. Molecular mechanics and peptide and protein crystallographic databases are an essential part of this analysis because they independently suggest that the trans gauche-plus and gauche-minus trans rotational isomers of the leucine side chain predominate. They also both suggest that puckering of the cobalt dipeptide ring system reduces the gauche-plus gauche-plus rotational isomer population to less than about 10%. At the present +/- 1 Hz calibration accuracy of Karplus equations for vicinal coupling constants, the predominant trans gauche-plus and gauche-minus trans rotational isomer populations can be measured with about 5% accuracy, but the population of the gauche-plus gauche-plus rotational isomer is probably very near or just below the limit of measurability. These estimates also depend upon qualitative assessments of the accuracy of the molecular mechanics energy wells. We introduce gel graphics that are ideally suited to presenting qualitative error and measurability estimates.

==> support.txt <==
%auto-ignore
----------------------------------------------------------------------
|  Molecular Mechanics File:  isomer.inp
----------------------------------------------------------------------
* isomer.inp
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
* Energy minimized structures of leucine side chain rotational isomers.
* ++++++++
* C. Haydock  6-May-1996
*

set 4  400 ! Torsion constraints [Kcal/(mole*rad**2)].
bomlev  -1 ! Don't bomb out with non-integer charge warning.

open unit 1 form read name -
 /fgp/e/haydock/dip/mechanics/toppar/toph22_haydk.inp
read rtf card unit 1
close unit 1

open unit 1 form read name -
  /fgp/e/haydock/dip/mechanics/toppar/param22_haydk.inp
read parameter card unit 1
close unit 1

read sequence card
* Trinitro cobalt GLY LEU dipeptide.
*
     2
GLY LEU

!{* Generate PSF *}
generate DIP setup
patch COGL warn DIP 1 DIP 2

!{* Save the PSF. *}
open unit 1 form write name isomer.psf
write psf card unit 1
* isomer.psf
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
*
close unit 1

!{* Get the crystallographic coordinates.  *}
rename resname GLY selection resid 2 end
open unit 1 form read name -
  /fgp/e/haydock/dip/mechanics/xtal/tncogg.chr
read coor card unit 1
close unit 1
rename resname LEU selection resid 2 end

!{* Copy crystallographic coordinates, get missing ic's and setup loop. *}
define XTAL selection init end
coor copy comp selection XTAL end
ic param
open unit 2 write form name isomer.dat
write title unit 2
** isomer.dat
** Trinitro cobalt GLY LEU dipeptide.
** ++++++++
**  (isomer)  (Chi_1)  (Chi_2)  (ENER)
**
set 9 1 ! Isomer counter.
label loop_isomer
!{*----------------------------*}
if 9 eq 1 set 1  -75 ! Chi-1
if 9 eq 1 set 2  -45 ! Chi-2
if 9 eq 1 set 3 "g_minus_g_minus"
!{*----------------------------*}
if 9 eq 2 set 1   60 ! Chi-1
if 9 eq 2 set 2  -75 ! Chi-2
if 9 eq 2 set 3 "g_plus_g_minus "
!{*----------------------------*}
if 9 eq 3 set 1 -135 ! Chi-1
if 9 eq 3 set 2  -65 ! Chi-2
if 9 eq 3 set 3 "trans_g_minus  "
!{*----------------------------*}
if 9 eq 4 set 1  -70 ! Chi-1
if 9 eq 4 set 2  105 ! Chi-2
if 9 eq 4 set 3 "g_minus_g_plus "
!{*----------------------------*}
if 9 eq 5 set 1   50 ! Chi-1
if 9 eq 5 set 2   80 ! Chi-2
if 9 eq 5 set 3 "g_plus_g_plus  "
!{*----------------------------*}
if 9 eq 6 set 1 -170 ! Chi-1
if 9 eq 6 set 2   60 ! Chi-2
if 9 eq 6 set 3 "trans_g_plus   "
!{*----------------------------*}
if 9 eq 7 set 1  -70 ! Chi-1
if 9 eq 7 set 2  175 ! Chi-2
if 9 eq 7 set 3 "g_minus_trans  "
!{*----------------------------*}
if 9 eq 8 set 1   60 ! Chi-1
if 9 eq 8 set 2  135 ! Chi-2
if 9 eq 8 set 3 "g_plus_trans   "
!{*----------------------------*}
if 9 eq 9 set 1 -170 ! Chi-1
if 9 eq 9 set 2  125 ! Chi-2
if 9 eq 9 set 3 "trans_trans    "
!{*----------------------------*}
trim 3 from 2 to 16
set 3 @3

!{* Setup initial structure with specified Chi-1 and Chi-2. *}
coor init
coor copy selection XTAL end
ic edit
dihe 2 N  2 CA 2 CB 2 CG  @1
dihe 2 CA 2 CB 2 CG 2 CD1 @2
end
ic build

!{* Minimize structure and align with crystallographic coordinates.  *}
const dihed force @4 mini @1 -
      DIP 2 N  DIP 2 CA DIP 2 CB DIP 2 CG
const dihed force @4 mini @2 -
      DIP 2 CA DIP 2 CB DIP 2 CG DIP 2 CD1
minimize sd nstep 20 step 0.02 nprint 10 -
  elec atom switch cdie eps 1.0 vdw vatom vswitch -
    cutnb 50.0 ctofnb 46.0 ctonnb 30.0 wmin 1.0
minimize abnr nstep 100 step 0.02 nprint 10 -
  elec atom switch cdie eps 1.0 vdw vatom vswitch -
    cutnb 50.0 ctofnb 46.0 ctonnb 30.0 wmin 1.0
const cldh
minimize abnr nstep 100 step 0.02 nprint 10 -
  elec atom switch cdie eps 1.0 vdw vatom vswitch -
    cutnb 50.0 ctofnb 46.0 ctonnb 30.0 wmin 1.0
coor orient rms selection XTAL .and. .not. hydrogen end

!{* Write out final structure. *}
open unit 1 form write name isomer_@3.chr
write coord card unit 1
* isomer_@3.chr
* Trinitro cobalt GLY GLY dipeptide.
* ++++++++
* Energy minimized coordinates.
*

!{* Write out final energy. *}
write title unit 2
* @3  @1  @2  ?ENER
*

incr 9 by 1
if 9 le 9 goto loop_isomer

stop
----------------------------------------------------------------------
|  Molecular Mechanics File:  map/map.inp
----------------------------------------------------------------------
* map.inp
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
* Map energy in Chi-1, Chi-2 torsion space.
* ++++++++
* C. Haydock  1-May-1996
*

set 4  400 ! Torsion constraints [Kcal/(mole*rad**2)].
bomlev  -1 ! Don't bomb out with non-integer charge warning.

open unit 1 form read name -
 /fgp/e/haydock/dip/mechanics/toppar/toph22_haydk.inp
read rtf card unit 1
close unit 1

open unit 1 form read name -
  /fgp/e/haydock/dip/mechanics/toppar/param22_haydk.inp
read parameter card unit 1
close unit 1

read sequence card
* Trinitro cobalt GLY LEU dipeptide.
*
     2
GLY LEU

!{* Generate PSF *}
generate DIP setup
patch COGL warn DIP 1 DIP 2

!{* Get the crystallographic coordinates.  *}
rename resname GLY selection resid 2 end
open unit 1 form read name -
  /fgp/e/haydock/dip/mechanics/xtal/tncogg.chr
read coor card unit 1
close unit 1
rename resname LEU selection resid 2 end

!{* Save crystallographic coordinates, get missing ic's and setup loop. *}
define XTAL selection init end
coor copy comp selection XTAL end
ic param
open unit 1 write form name map.dat
write title unit 1
** map.dat
** Trinitro cobalt GLY LEU dipeptide.
** ++++++++
** Torsion constraint = @4
**  (Chi_1)  (Chi_2)  (ENER)
**
* Number_Increments 72
* End_Header
*
open unit 2 write unform name map.crd
trajectory iwrite 2 nfile 5184 skip 1 delta 0
* map.crd
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
*
set 2 -175 ! Chi-2 angle.
label loop_chi_2
set 1 -175 ! Chi-1 angle.
label loop_chi_1

!{* Setup initial structure with specified Chi-1 and Chi-2. *}
coor init
coor copy selection XTAL end
ic edit
dihe 2 N  2 CA 2 CB 2 CG  @1
dihe 2 CA 2 CB 2 CG 2 CD1 @2
end
ic build

!{* Setup torsion constraints. *}
const cldh
const dihed force @4 mini @1 -
      DIP 2 N  DIP 2 CA DIP 2 CB DIP 2 CG
const dihed force @4 mini @2 -
      DIP 2 CA DIP 2 CB DIP 2 CG DIP 2 CD1

!{* Minimize structure.  *}
minimize sd nstep 20 step 0.02 nprint 10 -
  elec atom switch cdie eps 1.0 vdw vatom vswitch -
    cutnb 50.0 ctofnb 46.0 ctonnb 30.0 wmin 1.0
minimize abnr nstep 200 step 0.02 nprint 10 -
  elec atom switch cdie eps 1.0 vdw vatom vswitch -
    cutnb 50.0 ctofnb 46.0 ctonnb 30.0 wmin 1.0

!{* Write out final energies and coordinates. *}
write title unit 1
*  @1  @2  ?ENER
*
trajectory write

incr 1 by 5
if 1 le 180 goto loop_chi_1
incr 2 by 5
if 2 le 180 goto loop_chi_2
close unit 1

stop
----------------------------------------------------------------------
|  Molecular Mechanics File:  minimum/geometry.inp
----------------------------------------------------------------------
* geometry.inp
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
* Distances and torsion angles for NMR model.
* ++++++++
* C. Haydock  7-May-1996
*

open unit 1 form read name ../isomer.psf
read psf card unit 1
close unit 1

!{* Write isomer trajectory. *}
open unit 2 write unform name geometry.crd
trajectory iwrite 2 nfile 9 skip 1 delta 0
* geometry.crd
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
* g-g- isomer
* g+g- isomer
* t g- isomer
* g-g+ isomer
* g+g+ isomer
* t g+ isomer
* g-t  isomer
* g+t  isomer
* t t  isomer
*
set 9 1 ! Isomer counter.
label loop_trajectory
if 9 eq 1 set 3 g_minus_g_minus
if 9 eq 2 set 3 g_plus_g_minus
if 9 eq 3 set 3 trans_g_minus
if 9 eq 4 set 3 g_minus_g_plus
if 9 eq 5 set 3 g_plus_g_plus
if 9 eq 6 set 3 trans_g_plus
if 9 eq 7 set 3 g_minus_trans
if 9 eq 8 set 3 g_plus_trans
if 9 eq 9 set 3 trans_trans
coor init
open unit 1 read form name ../isomer_@3.chr
read coord card unit 1
close unit 1
trajectory write
incr 9 by 1
if 9 le 9 goto loop_trajectory

!{* Check trajectory file read. *}
open unit 1 read unform name geometry.crd
coor dyna first 1 begin 1 stop 9 nskip 1
open unit 1 write form name geometry.chr
write coord card unit 1
* geometry.chr
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
* Average coordinates.
*

!{* Inter-proton distances for modeling nuclear Overhauser enhancements. *}
set 9 1 ! Inter-proton distance counter.
label loop_noe
!{*----------------*}
if 9 eq  1 set 1 ha
if 9 eq  1 set 2 hb1
!{*----------------*}
if 9 eq  2 set 1 ha
if 9 eq  2 set 2 hb2
!{*----------------*}
if 9 eq  3 set 1 ha
if 9 eq  3 set 2 hg
!{*----------------*}
if 9 eq  4 set 1 hb1
if 9 eq  4 set 2 hg
!{*----------------*}
if 9 eq  5 set 1 hb2
if 9 eq  5 set 2 hg
!{*----------------*}
if 9 eq  6 set 1 hb1
if 9 eq  6 set 2 hb2
!{*----------------*}
if 9 eq  7 set 1 ha1
if 9 eq  7 set 2 ha2
!{*----------------*}
open unit 1 read unform name geometry.crd
open unit 2 write form name geometry_@1_@2.dat
correl maxtimesteps 512 maxseries 2 maxatoms 100 ! Default values.
if 9 ne 7 enter noe distance DIP 2 @1 DIP 2 @2
if 9 eq 7 enter noe distance DIP 1 @1 DIP 1 @2
trajectory firstu 1 begin 1 stop 9 skip 1
write noe unit 2 dumb
* No title
*
end
incr 9 by 1
if 9 le 7 goto loop_noe

!{* Measure 1/r^6 averaged distances. *}
set 9 1 ! Inter-proton distance counter.
label loop_ave_noe
!{*----------------*}
if 9 eq  1 set 1 ha
if 9 eq  1 set 2 hd1
!{*----------------*}
if 9 eq  2 set 1 ha
if 9 eq  2 set 2 hd2
!{*----------------*}
if 9 eq  3 set 1 hb1
if 9 eq  3 set 2 hd1
!{*----------------*}
if 9 eq  4 set 1 hb1
if 9 eq  4 set 2 hd2
!{*----------------*}
if 9 eq  5 set 1 hb2
if 9 eq  5 set 2 hd1
!{*----------------*}
if 9 eq  6 set 1 hb2
if 9 eq  6 set 2 hd2
!{*----------------*}
open unit 1 read unform name geometry.crd
open unit 2 write form name geometry_@1_@2.dat
open unit 11 write form name geometry_@1_@21.dat
open unit 12 write form name geometry_@1_@22.dat
open unit 13 write form name geometry_@1_@23.dat
correl maxtimesteps 512 maxseries 3 maxatoms 100
enter noe1 distance DIP 2 @1 DIP 2 @21
enter noe2 distance DIP 2 @1 DIP 2 @22
enter noe3 distance DIP 2 @1 DIP 2 @23
trajectory firstu 1 begin 1 stop 9 skip 1
write noe1 unit 11 dumb
* No title
*
write noe2 unit 12 dumb
* No title
*
write noe3 unit 13 dumb
* No title
*
mantime noe1 ipower -6
mantime noe2 ipower -6
mantime noe3 ipower -6
mantime noe1 add  noe2
mantime noe1 add  noe3
mantime noe1 divide 3
mantime noe1 log
mantime noe1 divide -6
mantime noe1 exp
write noe1 unit 2 dumb
* No title
*
end
incr 9 by 1
if 9 le 6 goto loop_ave_noe

!{* Torsion angles for modeling JJ coupling constants. *}
set 9 1 ! Torsion angle counter.
label loop_jj
!{*----------------*}
if 9 eq  1 set 1 ha
if 9 eq  1 set 2 ca
if 9 eq  1 set 3 cb
if 9 eq  1 set 4 hb1
!{*----------------*}
if 9 eq  2 set 1 ha
if 9 eq  2 set 2 ca
if 9 eq  2 set 3 cb
if 9 eq  2 set 4 hb2
!{*----------------*}
if 9 eq  3 set 1 hb1
if 9 eq  3 set 2 cb
if 9 eq  3 set 3 cg
if 9 eq  3 set 4 hg
!{*----------------*}
if 9 eq  4 set 1 hb2
if 9 eq  4 set 2 cb
if 9 eq  4 set 3 cg
if 9 eq  4 set 4 hg
!{*----------------*}
if 9 eq  5 set 1 ha
if 9 eq  5 set 2 ca
if 9 eq  5 set 3 cb
if 9 eq  5 set 4 cg
!{*----------------*}
if 9 eq  6 set 1 ca
if 9 eq  6 set 2 cb
if 9 eq  6 set 3 cg
if 9 eq  6 set 4 hg
!{*----------------*}
if 9 eq  7 set 1 c 
if 9 eq  7 set 2 ca
if 9 eq  7 set 3 cb
if 9 eq  7 set 4 hb1
!{*----------------*}
if 9 eq  8 set 1 c 
if 9 eq  8 set 2 ca
if 9 eq  8 set 3 cb
if 9 eq  8 set 4 hb2
!{*----------------*}
if 9 eq  9 set 1 n 
if 9 eq  9 set 2 ca
if 9 eq  9 set 3 cb
if 9 eq  9 set 4 cg
!{*----------------*}
if 9 eq 10 set 1 ca 
if 9 eq 10 set 2 cb
if 9 eq 10 set 3 cg
if 9 eq 10 set 4 cd1
!{*----------------*}
open unit 1 read unform name geometry.crd
open unit 2 write form name geometry_@1_@2_@3_@4.dat
correl maxtimesteps 512 maxseries 2 maxatoms 100 ! Default values.
enter jj dihedral DIP 2 @1 DIP 2 @2 DIP 2 @3 DIP 2 @4
trajectory firstu 1 begin 1 stop 9 skip 1
write jj unit 2 dumb
* No title
*
end
incr 9 by 1
if 9 le 10 goto loop_jj

!{* Backbone torsion angles. *}
open unit 1 read unform name geometry.crd
open unit 2 write form name geometry_backbone.dat
correl maxtimesteps 512 maxseries 4 maxatoms 100 ! Default values.
enter psi1 dihedral DIP 1 n  DIP 1 ca DIP 1 c  DIP 2 n
enter omg1 dihedral DIP 1 ca DIP 1 c  DIP 2 n  DIP 2 ca
enter phi2 dihedral DIP 1 c  DIP 2 n  DIP 2 ca DIP 2 c
enter psi2 dihedral DIP 2 n  DIP 2 ca DIP 2 c  DIP 2 oct1
trajectory firstu 1 begin 1 stop 9 skip 1
write all unit 2 dumb
* No title
*
end

stop
----------------------------------------------------------------------
|  Molecular Mechanics File:  average/geometry.inp
----------------------------------------------------------------------
* geometry.inp
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
* Distances and torsion angles for NMR model.
* ++++++++
* C. Haydock  16-Jul-1996
*

open unit 1 form read name ../isomer.psf
read psf card unit 1
close unit 1

!{* Check trajectory file read. *}
open unit 1 read unform name ../map/map.crd
coor dyna first 1 begin 1 stop 5184 nskip 1
open unit 1 write form name geometry.chr
write coord card unit 1
* geometry.chr
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
* Average coordinates.
*

!{* Inter-proton distances for modeling nuclear Overhauser enhancements. *}
set 9 1 ! Inter-proton distance counter.
label loop_noe
!{*----------------*}
if 9 eq  1 set 1 ha
if 9 eq  1 set 2 hb1
!{*----------------*}
if 9 eq  2 set 1 ha
if 9 eq  2 set 2 hb2
!{*----------------*}
if 9 eq  3 set 1 ha
if 9 eq  3 set 2 hg
!{*----------------*}
if 9 eq  4 set 1 hb1
if 9 eq  4 set 2 hg
!{*----------------*}
if 9 eq  5 set 1 hb2
if 9 eq  5 set 2 hg
!{*----------------*}
if 9 eq  6 set 1 hb1
if 9 eq  6 set 2 hb2
!{*----------------*}
if 9 eq  7 set 1 ha1
if 9 eq  7 set 2 ha2
!{*----------------*}
open unit 1 read unform name ../map/map.crd
open unit 2 write form name geometry_@1_@2.dat
correl maxtimesteps 8192 maxseries 2 maxatoms 100
if 9 ne 7 enter noe distance DIP 2 @1 DIP 2 @2
if 9 eq 7 enter noe distance DIP 1 @1 DIP 1 @2
trajectory firstu 1 begin 1 stop 5184 skip 1
write noe unit 2 dumb
* No title
*
end
incr 9 by 1
if 9 le 7 goto loop_noe

!{* Measure 1/r^6 averaged distances. *}
set 9 1 ! Inter-proton distance counter.
label loop_ave_noe
!{*----------------*}
if 9 eq  1 set 1 ha
if 9 eq  1 set 2 hd1
!{*----------------*}
if 9 eq  2 set 1 ha
if 9 eq  2 set 2 hd2
!{*----------------*}
if 9 eq  3 set 1 hb1
if 9 eq  3 set 2 hd1
!{*----------------*}
if 9 eq  4 set 1 hb1
if 9 eq  4 set 2 hd2
!{*----------------*}
if 9 eq  5 set 1 hb2
if 9 eq  5 set 2 hd1
!{*----------------*}
if 9 eq  6 set 1 hb2
if 9 eq  6 set 2 hd2
!{*----------------*}
open unit 1 read unform name ../map/map.crd
open unit 2 write form name geometry_@1_@2.dat
open unit 11 write form name geometry_@1_@21.dat
open unit 12 write form name geometry_@1_@22.dat
open unit 13 write form name geometry_@1_@23.dat
correl maxtimesteps 8192 maxseries 3 maxatoms 100
enter noe1 distance DIP 2 @1 DIP 2 @21
enter noe2 distance DIP 2 @1 DIP 2 @22
enter noe3 distance DIP 2 @1 DIP 2 @23
trajectory firstu 1 begin 1 stop 5184 skip 1
write noe1 unit 11 dumb
* No title
*
write noe2 unit 12 dumb
* No title
*
write noe3 unit 13 dumb
* No title
*
mantime noe1 ipower -6
mantime noe2 ipower -6
mantime noe3 ipower -6
mantime noe1 add  noe2
mantime noe1 add  noe3
mantime noe1 divide 3
mantime noe1 log
mantime noe1 divide -6
mantime noe1 exp
write noe1 unit 2 dumb
* No title
*
end
incr 9 by 1
if 9 le 6 goto loop_ave_noe

!{* Torsion angles for modeling JJ coupling constants. *}
set 9 1 ! Torsion angle counter.
label loop_jj
!{*----------------*}
if 9 eq  1 set 1 ha
if 9 eq  1 set 2 ca
if 9 eq  1 set 3 cb
if 9 eq  1 set 4 hb1
!{*----------------*}
if 9 eq  2 set 1 ha
if 9 eq  2 set 2 ca
if 9 eq  2 set 3 cb
if 9 eq  2 set 4 hb2
!{*----------------*}
if 9 eq  3 set 1 hb1
if 9 eq  3 set 2 cb
if 9 eq  3 set 3 cg
if 9 eq  3 set 4 hg
!{*----------------*}
if 9 eq  4 set 1 hb2
if 9 eq  4 set 2 cb
if 9 eq  4 set 3 cg
if 9 eq  4 set 4 hg
!{*----------------*}
if 9 eq  5 set 1 ha
if 9 eq  5 set 2 ca
if 9 eq  5 set 3 cb
if 9 eq  5 set 4 cg
!{*----------------*}
if 9 eq  6 set 1 ca
if 9 eq  6 set 2 cb
if 9 eq  6 set 3 cg
if 9 eq  6 set 4 hg
!{*----------------*}
if 9 eq  7 set 1 c 
if 9 eq  7 set 2 ca
if 9 eq  7 set 3 cb
if 9 eq  7 set 4 hb1
!{*----------------*}
if 9 eq  8 set 1 c 
if 9 eq  8 set 2 ca
if 9 eq  8 set 3 cb
if 9 eq  8 set 4 hb2
!{*----------------*}
if 9 eq  9 set 1 n 
if 9 eq  9 set 2 ca
if 9 eq  9 set 3 cb
if 9 eq  9 set 4 cg
!{*----------------*}
if 9 eq 10 set 1 ca 
if 9 eq 10 set 2 cb
if 9 eq 10 set 3 cg
if 9 eq 10 set 4 cd1
!{*----------------*}
open unit 1 read unform name ../map/map.crd
open unit 2 write form name geometry_@1_@2_@3_@4.dat
correl maxtimesteps 8192 maxseries 2 maxatoms 100
enter jj dihedral DIP 2 @1 DIP 2 @2 DIP 2 @3 DIP 2 @4
trajectory firstu 1 begin 1 stop 5184 skip 1
write jj unit 2 dumb
* No title
*
end
incr 9 by 1
if 9 le 10 goto loop_jj

!{* Backbone torsion angles. *}
open unit 1 read unform name ../map/map.crd
open unit 2 write form name geometry_backbone.dat
correl maxtimesteps 8192 maxseries 4 maxatoms 100
enter psi1 dihedral DIP 1 n  DIP 1 ca DIP 1 c  DIP 2 n
enter omg1 dihedral DIP 1 ca DIP 1 c  DIP 2 n  DIP 2 ca
enter phi2 dihedral DIP 1 c  DIP 2 n  DIP 2 ca DIP 2 c
enter psi2 dihedral DIP 2 n  DIP 2 ca DIP 2 c  DIP 2 oct1
trajectory firstu 1 begin 1 stop 5184 skip 1
write all unit 2 dumb
* No title
*
end

stop
----------------------------------------------------------------------
|  Molecular Mechanics File:  xtal/tncogg.chr
----------------------------------------------------------------------
* TNCOGG.CHR
* Trinitro cobalt GLY GLY dipeptide.
* ++++++++
* R. Herak et al., Revue de Chimie Minerale 19:282-290 (1982).
* Aminocarboxylatoglycylglycinatonitrocobaltate(III):
* + H(5),H(6),N(2),C(4),C(3),O(12) --> HT1,HT2,N,CA,C,O
* +                             Co --> MCO
* +                           O(2) --> N1
* +                           N(3) --> N2
* +                           N(4) --> N3
* +      N(1),C(2),C(1),O(1),O(11) --> N,CA,C,OCT1,OCT2
* ++++++++
*
   21
    1    1 GLY  HT1    8.97736   0.25245   7.10748 DIP  1      0.00000
    2    1 GLY  HT2    8.82682   1.72040   6.17445 DIP  1      0.00000
    3    1 GLY  N      8.55449   1.24542   7.10885 DIP  1      0.00000
    4    1 GLY  CA     9.12242   2.03549   8.24495 DIP  1      0.00000
    5    1 GLY  C      7.97151   2.77414   8.98451 DIP  1      0.00000
    6    1 GLY  O      8.24521   3.71849   9.76798 DIP  1      0.00000
    7    1 GLY  MCO    6.62272   1.13518   7.24386 DIP  1      0.00000
    8    1 GLY  N1     6.53459  -0.08508   5.75733 DIP  1      0.00000
    9    1 GLY  O11    5.78410  -1.06722   5.84272 DIP  1      0.00000
   10    1 GLY  O12    7.15064   0.08814   4.69639 DIP  1      0.00000
   11    1 GLY  N2     6.70702  -0.51518   8.29983 DIP  1      0.00000
   12    1 GLY  O21    6.09209  -0.64335   9.36780 DIP  1      0.00000
   13    1 GLY  O22    7.40953  -1.45999   7.91390 DIP  1      0.00000
   14    1 GLY  N3     6.43742   2.61052   6.00019 DIP  1      0.00000
   15    1 GLY  O31    5.56138   2.61105   5.12402 DIP  1      0.00000
   16    1 GLY  O32    7.20695   3.57994   6.05661 DIP  1      0.00000
   17    2 GLY  N      6.82881   2.28888   8.69410 DIP  2      0.00000
   18    2 GLY  CA     5.59443   2.79939   9.27265 DIP  2      0.00000
   19    2 GLY  C      4.44215   2.14769   8.49193 DIP  2      0.00000
   20    2 GLY  OCT1   4.73090   1.26038   7.62339 DIP  2      0.00000
   21    2 GLY  OCT2   3.29261   2.44315   8.76360 DIP  2      0.00000
----------------------------------------------------------------------
|  Molecular Mechanics File:  toppar/toph22_haydk.inp
----------------------------------------------------------------------
* ++++++++
* Topology file for Charmm Version 22
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
*                        O21   O31
* Out of plane nitrates: /     /
*       HT2  HA1       -N2   -N3
*        |   |           \     \
*    HT1-N--CA-HA2       O22   O32
*        |    \
* O11    |     C=O     HD11 HD12
*   \    |    /          | /
*   N1--MCO--N    HB1   CD1--HD13
*   /    |    \   |    /
* O12    |    CA--CB--CG-HG
*        |    /\  |    \
*      OCT1--C HA HB2   CD2--HD23
*            |           | \
*          OCT2        HD21 HD22
*
   22    0
MASS     2 HC     1.00800 H  ! Terminal amine hydrogens
MASS     3 HA     1.00800 H  ! Aliphatic hydrogens
MASS    10 CT    12.01100 C  ! LEU aliphatic carbons
MASS    38 NO2   14.00670 N  ! Nitro nitrogen not in dipeptide ring plane
MASS    40 O     15.99940 O  ! Dipeptide bond carbonyl and nitro oxygen
MASS    99 MCO   58.9332  Co ! Cobalt
MASS   235 NOP   14.00670 N  ! Nitro nitrogen in dipeptide ring plane
MASS   236 NTY   14.00670 N  ! Terminal amine nitrogen
MASS   237 NPY   14.00670 N  ! Dipeptide bond amide nitrogen
MASS   238 CTY   12.01100 C  ! GLY aliphatic carbon
MASS   239 CY    12.01100 C  ! Both carbonyl carbons
MASS   240 OCY   15.99940 O  ! Terminal carbonyl oxygen not bound to cobalt
MASS   241 OCC   15.99940 O  ! Terminal carbonyl oxygen bound to cobalt

DECL -CA
DECL -C
DECL -O
DECL +N
DECL +H
DECL +CA
DECL -N

AUTOGENERATE ANGLES DIHE
DEFAULT FIRST NTER LAST CTER

RESI GLY           0.65  !  Amino terminal glycine of Cobalt dipeptide.
GROUP
 ATOM N    NTY    -0.30
 ATOM HT1  HC      0.35
 ATOM HT2  HC      0.35
 ATOM CA   CTY     0.10
 ATOM HA1  HA      0.05
 ATOM HA2  HA      0.05
GROUP
 ATOM C    CY      0.60
 ATOM O    O      -0.55
BOND  HT1  N         HT2  N        N    CA        O    C         C    CA
BOND  C   +N        CA   HA1       CA   HA2
IMPH  C    CA    +N   O
DONO HT1  N
DONO HT2  N
ACCE O    C
IC   N    C    *CA  HA1    0.0000    0.00  120.00    0.00   0.0000
IC   N    C    *CA  HA2    0.0000    0.00  240.00    0.00   0.0000
PATCH FIRST NONE

RESI LEU          -1.25  !  Carboxy terminal leucine of Cobalt dipeptide.
GROUP
 ATOM N    NPY    -0.40
 ATOM CA   CT      0.10
 ATOM HA   HA      0.05
GROUP
 ATOM CB   CT     -0.10
 ATOM HB1  HA      0.05
 ATOM HB2  HA      0.05
 ATOM CG   CT     -0.05
 ATOM HG   HA      0.05
 ATOM CD1  CT     -0.15
 ATOM HD11 HA      0.05
 ATOM HD12 HA      0.05
 ATOM HD13 HA      0.05
 ATOM CD2  CT     -0.15
 ATOM HD21 HA      0.05
 ATOM HD22 HA      0.05
 ATOM HD23 HA      0.05
GROUP
 ATOM C    CY      0.14 ! Same as carbonyl carbon.
 ATOM OCT1 OCC    -0.57 ! Cobalt ligand.
 ATOM OCT2 OCY    -0.57 ! Same as carbonyl carbon.
BOND CB   CA        CG   CB        CD1  CG        CD2  CG 
BOND N    CA        OCT1 C         OCT2 C         C    CA
BOND CA   HA        CB   HB1       CB   HB2       CG   HG        CD1  HD11
BOND CD1  HD12      CD1  HD13      CD2  HD21      CD2  HD22      CD2  HD23
IMPH C    CA    OCT1 OCT2
ACCE OCT1 C
ACCE OCT2 C
IC   N    C    *CA  CB     0.0000    0.00  120.00    0.00   0.0000
IC   N    C    *CA  HA     0.0000    0.00  240.00    0.00   0.0000
IC   N    CA   CB   CG     0.0000    0.00  180.00    0.00   0.0000
IC   CG   CA   *CB  HB1    0.0000    0.00  120.00    0.00   0.0000
IC   CG   CA   *CB  HB2    0.0000    0.00  240.00    0.00   0.0000
IC   CA   CB   CG   CD1    0.0000    0.00  180.00    0.00   0.0000
IC   CD1  CB   *CG  CD2    0.0000    0.00  120.00    0.00   0.0000
IC   CD1  CB   *CG  HG     0.0000    0.00  240.00    0.00   0.0000
IC   CB   CG   CD1  HD11   0.0000    0.00  180.00    0.00   0.0000
IC   HD11 CG   *CD1 HD12   0.0000    0.00  120.00    0.00   0.0000
IC   HD11 CG   *CD1 HD13   0.0000    0.00  240.00    0.00   0.0000
IC   CB   CG   CD2  HD21   0.0000    0.00  180.00    0.00   0.0000
IC   HD21 CG   *CD2 HD22   0.0000    0.00  120.00    0.00   0.0000
IC   HD21 CG   *CD2 HD23   0.0000    0.00  240.00    0.00   0.0000
PATCH LAST NONE

PRES COGL        -1.40 ! Patch residue for trinitro Cobalt GLY LEU dipeptide
GROUP
 ATOM 1MCO  MCO   0.40
GROUP
 ATOM 1N1   NOP  -0.30
 ATOM 1O11  O    -0.15
 ATOM 1O12  O    -0.15
GROUP
 ATOM 1N2   NO2  -0.30
 ATOM 1O21  O    -0.15
 ATOM 1O22  O    -0.15
GROUP
 ATOM 1N3   NO2  -0.30
 ATOM 1O31  O    -0.15
 ATOM 1O32  O    -0.15
BOND 1N1   1O11  1N1   1O12  1N2   1O21  1N2   1O22  1N3   1O31  1N3   1O32
BOND 1MCO  1N    1MCO  2N    1MCO  2OCT1 1MCO  1N1   1MCO  1N2   1MCO  1N3
ANGLE 1O11  1N1   1O12  1O11  1N1   1MCO  1O12  1N1   1MCO
ANGLE 1O21  1N2   1O22  1O21  1N2   1MCO  1O22  1N2   1MCO
ANGLE 1O31  1N3   1O32  1O31  1N3   1MCO  1O32  1N3   1MCO
ANGLE 1N1   1MCO  1N    1N1   1MCO  2OCT1 2N    1MCO  1N    2N    1MCO  2OCT1
ANGLE 1N    1MCO  1N2   1N    1MCO  1N3   2OCT1 1MCO  1N2   2OCT1 1MCO  1N3
ANGLE 2N    1MCO  1N2   2N    1MCO  1N3   1N1   1MCO  1N2   1N1   1MCO  1N3
ANGLE 1HT1  1N    1MCO  1HT2  1N    1MCO  1CA   1N    1MCO
ANGLE 1C    2N    1MCO  2CA   2N    1MCO
ANGLE 2C    2OCT1 1MCO
DIHE 1C    1CA   1N    1MCO
DIHE 1HA1  1CA   1N    1MCO
DIHE 1HA2  1CA   1N    1MCO
DIHE 2C    2CA   2N    1MCO
DIHE 2CB   2CA   2N    1MCO
DIHE 2HA   2CA   2N    1MCO
DIHE 1CA   1C    2N    1MCO
DIHE 1O    1C    2N    1MCO
DIHE 2CA   2C    2OCT1 1MCO
DIHE 2OCT2 2C    2OCT1 1MCO
DIHE 2C    2OCT1 1MCO  2N    2C    2OCT1 1MCO  1N2
DIHE 2C    2OCT1 1MCO  1N1   2C    2OCT1 1MCO  1N3
DIHE 1C    2N    1MCO  1N    1C    2N    1MCO  1N2
DIHE 1C    2N    1MCO  2OCT1 1C    2N    1MCO  1N3
DIHE 2CA   2N    1MCO  1N    2CA   2N    1MCO  1N2
DIHE 2CA   2N    1MCO  2OCT1 2CA   2N    1MCO  1N3
DIHE 1CA   1N    1MCO  2N    1HT1  1N    1MCO  2N    1HT2  1N    1MCO  2N
DIHE 1CA   1N    1MCO  1N1   1HT1  1N    1MCO  1N1   1HT2  1N    1MCO  1N1
DIHE 1CA   1N    1MCO  1N2   1HT1  1N    1MCO  1N2   1HT2  1N    1MCO  1N2
DIHE 1CA   1N    1MCO  1N3   1HT1  1N    1MCO  1N3   1HT2  1N    1MCO  1N3
DIHE 1O11  1N1   1MCO  1N    1O11  1N1   1MCO  2OCT1
DIHE 1O12  1N1   1MCO  1N    1O12  1N1   1MCO  2OCT1
DIHE 1O21  1N2   1MCO  1N    1O21  1N2   1MCO  2OCT1
DIHE 1O22  1N2   1MCO  1N    1O22  1N2   1MCO  2OCT1
DIHE 1O31  1N3   1MCO  1N    1O31  1N3   1MCO  2OCT1
DIHE 1O32  1N3   1MCO  1N    1O32  1N3   1MCO  2OCT1
DIHE 1O11  1N1   1MCO  1N2   1O11  1N1   1MCO  1N3
DIHE 1O12  1N1   1MCO  1N2   1O12  1N1   1MCO  1N3
DIHE 1O21  1N2   1MCO  1N1   1O21  1N2   1MCO  2N
DIHE 1O22  1N2   1MCO  1N1   1O22  1N2   1MCO  2N
DIHE 1O31  1N3   1MCO  1N1   1O31  1N3   1MCO  2N
DIHE 1O32  1N3   1MCO  1N1   1O32  1N3   1MCO  2N
IMPH 2N    1C    2CA   1MCO
IMPH 1N1   1MCO  1O11  1O12
IMPH 1N2   1MCO  1O21  1O22
IMPH 1N3   1MCO  1O31  1O32
IMPH 1MCO  2N    2OCT1 1N1   1MCO  2N    1N    1N1
IMPH 1MCO  2N    1N2   1N1   1MCO  2N    1N3   1N1
IMPH 1MCO  1N2   2OCT1 1N3   1MCO  1N2   1N    1N3

END
----------------------------------------------------------------------
|  Molecular Mechanics File:  toppar/param22_haydk.inp
----------------------------------------------------------------------
* ++++++++
* Parameter file for Charmm version 22
* Trinitro cobalt GLY LEU dipeptide.
* ++++++++
*
!         <<<<<<<<<< THE DISCLAIMER >>>>>>>>>>
! This parameter input file is provided only as a complete
! record of the molecular mechanics parameters of this work. 
! It has been validated only in the sence that the properties
! of interest in this work did not seem to be too sensitive
! to the values of the chelate ring parameters, see main text.
! These chelate ring parameters have NOT been adjusted to fit
! measured spectra or other properties of dipeptide chelate rings.
! Though this is a fully working parameter input file it is NOT
! intended for uncritical application to cobalt dipeptide molecular
! mechanics calculations.  Instead it is provided for the purpose
! of comparison with other parameter sets and as a detailed example
! of how to obtain parameters for the cobalt dipeptide by adapting
! and supplementing an existing set of protein parameters.
!              <<<<<<<<<< END >>>>>>>>>>
!
! Comments following parameters indicate their similarity
! to the set of developmental parameters for proteins with all hydrogens
! found in the Charmm 22.0 release c22g2 file par_all22_prot_b3.inp.
! The reference numbers in square brackets following chelate ring
! parameters refer to the following references:
! 1. Buckingham, D. A., Cresswell, P. J., Dellaca, R. J., Dwyer, M.,
!    Gainsford, G. J., Marzilli, L. G., Maxwell, I. E., Robinson, W. T.,
!    Sargeson, A. M., and Turnbull, K. R. (1974).
!    Structure, conformational analysis, and properties of diastereomeric
!    forms of beta_1-glycinatotriethylenetetraminecobalt(III) ions.
!    Journal of the American Chemical Society 96:1713--1725.
! 2. Prlesnik, B. V. and Herak, R. M. (1984).
!    The crystal structure of trans(N0_2,N=C--CH_3)-(N-ethylidene-
!    -ethylenediamine)glycylglycinatonitrocobalt(III) monohydrate,
!    [Co(glygly)NO_2(CH_3CH=en)]*H_2O. Croatica Chemica Acta 57:577--585.
! Conversion factors for energy constants (= 1/2 force constant):
!    10^5 dyne*cm-1*molecule-1 = 143.86 Kcalorie*mole-1*Angstrom-2
!    10^-11 ergs*radian-2*molecule = 143.86 Kcalorie*mole-1*radian-2
!
! The special geometry of the Cobalt dipeptide ring system is accommodated
! by introducing nonstandard atom types for the peptide backbone as follows:
!                        O21   O31                          O    O
! Out of plane nitrates: /     /                           /    /
!       HT2  HA1       -N2   -N3            HC   HA     -NO2  -NO2
!        |   |           \     \            |    |         \    \
!    HT1-N--CA-HA2       O22   O32      HC-NTY--CTY-HA      O    O
!        |    \                             |    \
! O11    |     C=O     HD11 HD12      O     |    CY=O     HA  HA
!   \    |    /          | /           \    |    /         | /
!   N1--MCO--N    HB1   CD1-HD13      NOP--MCO--NPY  HA    CT-HA
!   /    |    \   |    /               /    |    \   |    /
! O12    |    CA--CB--CG-HG           O     |    CT--CT--CT-HA
!        |    /\  |    \                    |    /\  |    \
!      OCT1--C HA HB2   CD2-HD23          OCC--CY HA HA    CT-HA
!            |           | \                    |          | \
!          OCT2        HD21 HD22               OCY        HA  HA
!
BONDS
HA   CT     309.0       1.111 ! HA   CT2
HA   CTY    330.0       1.080 ! HB   CT2
HC   NTY    403.0       1.040 ! NH3  HC
CT   CT     222.5       1.530 ! CT2  CT2
CTY  CY     250.0       1.509 ! CT2  C    C(3)-C(4)  [2]
CT   CY     250.0       1.519 ! CT1  C    C(1)-C(2)  [2]
CY   OCY    525.0       1.233 ! OC   CC   O(2)-C(1)  [2]
CY   OCC    525.0       1.296 ! "    "    O(1)-C(1)  [2]
NTY  CTY    200.0       1.504 ! NH3  CT2  N(2)-C(4)  [2]
NPY  CT     320.0       1.436 ! NH1  CT1  N(1)-C(2)  [2]
NPY  CY     370.0       1.321 ! NH1  C    N(1)-C(3)  [2]
NO2  O      362.0       1.220 ! NO2  O   (CHARMm 22)
NOP  O      362.0       1.220 !  "   "
MCO  NO2    125.9       1.932 ! Co-N [1]  Co(1)-N(5) [2]
MCO  NOP    125.9       1.932 !   "            "
MCO  NTY    125.9       1.944 !   "       Co(1)-N(2) [2]
MCO  NPY    125.9       1.881 !   "       Co(1)-N(1) [2]
MCO  OCC    125.9       1.911 ! Co-O [1]  Co(1)-O(1) [2]
O    CY     620.0       1.247 ! O    C    O(3)-C(3)  [2]
!
ANGLES
CT   CT   CT      58.35    113.60 ! CT2  CT2  CT2  no U-B
CT   CT   CY      52.00    108.00 ! CT2  CT1  CC
CT   NPY  CY      50.00    122.90 ! CT1  NH1  C              C(2)-N(1)-C(3) [2]
CTY  NTY  MCO     28.77    108.60 ! Co-N-C [1]              Co(1)-N(2)-C(4) [2]
CY   NPY  MCO     28.77    117.20 !    "                    Co(1)-N(1)-C(3) [2]
CT   NPY  MCO     28.77    115.50 !    "                    Co(1)-N(1)-C(2) [2]
CY   OCC  MCO     28.77    114.30 ! Co-O-C [1]              Co(1)-O(1)-C(1) [2]
HA   CT   CT      26.50    110.10 ! HA   CT2  CT2  no U-B
HA   CT   HA      35.50    109.00 ! HA   CT2  HA   no U-B
HA   CT   CY      50.00    109.50 ! HB   CT1  CC
HA   CTY  NTY     51.50    107.50 ! NH3  CT2  HB
HA   CT   NPY     48.00    108.00 ! NH1  CT1  HB
HA   CTY  CY      50.00    109.50 ! HB   CT2  C
HA   CTY  HA      36.00    115.00 ! HB   CT2  HB
HC   NTY  HC      44.00    109.50 ! HC   NH3  HC
HC   NTY  MCO     44.00    109.50 ! "    "    "
HC   NTY  CTY     30.00    109.50 ! HC   NH3  CT2  no U-B
NPY  CT   CT      70.00    113.50 ! NH1  CT1  CT2
NPY  CY   CTY     80.00    112.80 ! NH1  C    CT2            N(1)-C(3)-C(4) [2]
NTY  CTY  CY      43.70    110.20 ! NH3  CT2  C              N(2)-C(4)-C(3) [2]
NPY  CT   CY      50.00    107.40 ! NH1  CT1  CC             N(1)-C(2)-C(1) [2]
NPY  MCO  NO2     48.91     90.00 ! N-Co-N [1]
NOP  MCO  NO2     48.91     90.00 !   "
NTY  MCO  NPY     48.91     83.60 !   "                     N(2)-Co(1)-N(1) [2]
NTY  MCO  NO2     48.91     90.00 !   "
NTY  MCO  NOP     48.91     95.75 !   "                      (360-83.6-84.9)/2
OCC  MCO  NOP     48.91     95.75 ! N-Co-O [1]               (360-83.6-84.9)/2
OCC  MCO  NPY     48.91     84.90 !   "                     N(1)-Co(1)-O(1) [2]
OCC  MCO  NO2     48.91     90.00 !   "
O    CY   CTY     80.00    120.00 ! O    C    CT2            O(3)-C(3)-C(4) [2]
O    CY   NPY     80.00    127.20 ! O    C    NH1            O(3)-C(3)-N(1) [2]
O    NO2  O      160.00    119.70 ! O    NO2  O (CHARMm 22)  O(4)-N(5)-O(5) [2]
O    NOP  O      160.00    119.70 ! "    "    "                    "
O    NOP  MCO     60.00    120.15 ! Force const. guess.
O    NO2  MCO     60.00    120.15 !   "     "      "
OCC  CY   CT      40.00    117.5  ! OC   CC   CT1  no U-B    O(1)-C(1)-C(2) [2]
OCY  CY   CT      40.00    119.8  ! "    "    "              O(2)-C(1)-C(2) [2]
OCY  CY   OCC    100.00    122.7  ! OC   CC   OC   no U-B    O(1)-C(1)-O(2) [2]
!
DIHEDRALS
CT   CT   CT   CT     0.200  3    0 ! X    CT1  CT2  X
CT   CT   CT   NPY    0.200  3    0 ! X    CT1  CT2  X  and  X    CT1  CT3  X
CT   CT   CT   CY     0.200  3    0 ! "    "    "    "       "    "    "    "
HA   CT   CT   CT     0.200  3    0 ! "    "    "    "       "    "    "    "
HA   CT   CT   HA     0.200  3    0 ! "    "    "    "       "    "    "    "
HA   CT   CT   NPY    0.200  3    0 ! "    "    "    "       "    "    "    "
HA   CT   CT   CY     0.200  3    0 ! "    "    "    "       "    "    "    "
CY   CTY  NTY  HC     0.100  3    0 ! X    CT2  NH3  X  \
CY   CTY  NTY  MCO    0.100  3    0 ! "    "    "    "   > GLY  N--CA
HA   CTY  NTY  HC     0.100  3    0 ! "    "    "    "  /
HA   CTY  NTY  MCO    0.100  3    0 ! "    "    "    " /
CY   CT   NPY  CY     1.600  1  180 ! CC   CT1  NH1  C \
CT   CT   NPY  CY     0.300  1    0 ! CT2  CT1  NH1  C  \
HA   CT   NPY  CY     0.000  1    0 ! HB   CT1  NH1  C   \
CY   CT   NPY  MCO    0.000  1    0 ! H    NH1  CT1  CC   > LEU  N--CA
CT   CT   NPY  MCO    0.000  1    0 ! H    NH1  CT1  CT2 /
HA   CT   NPY  MCO    0.000  1    0 ! HB   CT1  NH1  H  /
NPY  CY   CTY  NTY    0.400  1    0 ! NH3  CT2  C    NH1  \
NPY  CY   CTY  HA     0.000  1    0 ! NH1  C    CT2  HB    > GLY  CA--C
O    CY   CTY  NTY    0.000  1    0 ! O    C    CT2  NH3  /
O    CY   CTY  HA     0.000  1    0 ! O    C    CT2  HB  /
OCC  CY   CT   CT     0.160  3    0 ! OC   CC   CT1  CT2 \
OCY  CY   CT   CT     0.160  3    0 ! "    "    "    "    \
OCC  CY   CT   HA     0.160  3    0 ! OC   CC   CT1  HB    > LEU  CA--C
OCY  CY   CT   HA     0.160  3    0 ! "    "    "    "    /
OCC  CY   CT   NPY    0.160  3    0 ! OC   CC   CT1  NH1 /
OCY  CY   CT   NPY    0.160  3    0 ! "    "    "    "  /
CTY  CY   NPY  CT     1.600  1    0 ! CT2  C    NH1  CT1 \
CTY  CY   NPY  CT     2.500  2  180 ! CT2  C    NH1  CT1  \
CTY  CY   NPY  MCO    2.500  2  180 ! H    NH1  C    CT2   > GLY  C--N
O    CY   NPY  CT     2.500  2  180 ! O    C    NH1  CT1  /
O    CY   NPY  MCO    2.500  2  180 ! O    C    NH1  H   /
CT   CY   OCC  MCO    2.500  2  180 ! Force const. guess. > LEU  C--O
OCY  CY   OCC  MCO    2.500  2  180 !   "     "      "   /
CY   OCC  MCO  NPY    2.500  2  180 ! Force const. guess (delocalized bond).
CY   OCC  MCO  NOP    2.500  2  180 !   "     "      "         "       "
CY   OCC  MCO  NO2    0.000  2    0 !   "     "      "         "       "
CY   NPY  MCO  NTY    1.500  2  180 !   "     "      "         "       "
CY   NPY  MCO  OCC    1.500  2  180 !   "     "      "         "       "
CY   NPY  MCO  NO2    0.000  2    0 !   "     "      "         "       "
CT   NPY  MCO  NTY    1.500  2  180 !   "     "      "         "       "
CT   NPY  MCO  OCC    1.500  2  180 !   "     "      "         "       "
CT   NPY  MCO  NO2    0.000  2    0 !   "     "      "         "       "
X    NTY  MCO  X      0.100  3    0 ! Force const. guess (12-fold NH3).
X    NO2  MCO  X      0.100  4    0 ! Force const. guess (4-fold NO2).
X    NOP  MCO  X      0.100  4    0 !   "     "      "      "     "
!
IMPROPER
CY   CTY  NPY  O    120.00   0    0 ! O    X    X    C
CY   CT   OCC  OCY   96.00   0    0 ! OC   X    X    CC
NPY  CY   CT   MCO   80.00   0    0 ! Force const. guess (planar amide).
NO2  MCO  O    O     90.00   0    0 ! C    X    X    NO2 (CHARMm 22)
NOP  MCO  O    O     90.00   0    0 ! "    "    "    "
MCO  X    X    NOP  100.00   0    0 ! Force const. guess (4-coordinate planes).
MCO  X    X    NO2  100.00   0    0 !   "     "      "         "          "
!
NBONDED  NBXMOD 5  ATOM CDIEL SWITCH VATOM VDISTANCE VSWITCH -
CUTNB 50.0 CTOFNB 46.0 CTONNB 30.0 EPS 1.0 E14FAC 0.5 WMIN 1.5
!
CY     0   -0.1100   2.2500                           ! C
CT*    0   -0.0550   2.1750      0   -0.0100   1.9000 ! CT2
HA     0   -0.0220   1.3200                           ! HA
HC     0   -0.0460   0.2245                           ! HC
N*     0   -0.2000   1.8500      0   -0.2000   1.5500 ! NH1
O      0   -0.1200   1.7000      0   -0.1200   1.4000 ! O
OC*    0   -0.1200   1.7000                           ! OC
MCO    0   -0.0200   1.4650                           ! MFE (CHARMm 22)
!
! HBOND for analysis only
HBOND AEXP  4 REXP  6 HAEX  0 AAEX  0 NOACCEPTORS HBNOEXCLUSIONS ALL -
CUTHB 0.5 CTOFHB 5.0 CTONHB 4.0 CUTHA 5.0 CTOFHA 90.0 CTONHA 90.0
!
O*   N%Y     0.000     2.9000
!
END
----------------------------------------------------------------------
|  MATLAB v4 M-file:  tes3
----------------------------------------------------------------------
select_speed=1;
most_likely_model=[1 0 1 1 1 1 1 1 1];
pdb_model=        [0 0 0 0 0 1 1 0 0];
pentagon_model=   [0 0 0 1 1 1 1 1 0];
geometry_basepath='/fgp/e/haydock/dip/mechanics';
map_basefile='/fgp/e/haydock/dip/mechanics/map/map';
select_geometry=3;
for select_assignment=[1:4];
  output_basefile=...
    ['test','_a',int2str(select_assignment),'g',int2str(select_geometry)];
  model(select_assignment,select_geometry,select_speed,...
    most_likely_model,pdb_model,pentagon_model,...
    geometry_basepath,map_basefile,output_basefile);
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  model
----------------------------------------------------------------------
function model(select_assignment,select_geometry,select_speed,...
  most_likely_model,pdb_model,pentagon_model,...
  geometry_basepath,map_basefile,output_basefile);
% MODEL Model NMR data.
% Open output file.
fid=fopen([output_basefile,'.out'],'w');
% Get observations.
[spin_names,chemical_shifts,...
          noe_jj_names,noe_jj_values,noe_jj_errors_low]=...
  assign_observations(select_assignment,1);
[spin_names,chemical_shifts,...
          noe_jj_names,noe_jj_values,noe_jj_errors_high]=...
  assign_observations(select_assignment,2);
% Setup design matrix.
[design_matrix,observation_vector,...
  torsions,isomer_names,observable,geometry,conversion_type,...
  t_rms_diff_map_minima,o_rms_diff_average]=...
  setup_design_matrix(noe_jj_names,noe_jj_values,noe_jj_errors_high,...
  geometry_basepath,map_basefile,select_geometry);
if (length(most_likely_model)~=size(isomer_names,1))
  error('Bad most likely model length.');
end
if (length(pdb_model)~=size(isomer_names,1))
  error('Bad PDB model length.');
end
% Analyze most likely model.
model_analyze(design_matrix,observation_vector,most_likely_model,...
  select_speed,[output_basefile,'_most_likely'],fid,'Most likely model:',...
  isomer_names,noe_jj_names,noe_jj_values,noe_jj_errors_high);
% Find simplest model.
[simplest_model,goodness_tmp,...
  report,idx_simplest,idx_most_likely]=...
  select_simplest(design_matrix,observation_vector,most_likely_model);
% Analyze simplest model.
model_analyze(design_matrix,observation_vector,simplest_model,...
  select_speed,[output_basefile,'_simplest'],fid,'Simplest model:',...
  isomer_names,noe_jj_names,noe_jj_values,noe_jj_errors_high);
% Analyze pdb model.
pdb_observations=...
  model_analyze(design_matrix,observation_vector,pdb_model,...
  select_speed,[output_basefile,'_pdb'],fid,'PDB model:',...
  isomer_names,noe_jj_names,noe_jj_values,noe_jj_errors_high);
% Analyze pdb model with experimental, hydrogen distance, and Karplus errors.
pdb_observ_vector_high=pdb_observations./noe_jj_errors_high;
model_analyze(design_matrix,pdb_observ_vector_high,most_likely_model,...
  select_speed,[output_basefile,'_pdb_reality'],fid,'PDB w/ real errors:',...
  isomer_names,noe_jj_names,pdb_observations,noe_jj_errors_high);
% Setup design matrix for experimental errors only.
num_isomers=size(design_matrix,2);
design_matrix_low=...
  design_matrix.*((noe_jj_errors_high./noe_jj_errors_low)*ones(1,num_isomers));
pdb_observ_vector_low=pdb_observations./noe_jj_errors_low;
% Analyze pdb model with experimental errors.
model_analyze(design_matrix_low,pdb_observ_vector_low,most_likely_model,...
  select_speed,[output_basefile,'_pdb_wishful'],fid,'PDB w/ low errors:',...
  isomer_names,noe_jj_names,pdb_observations,noe_jj_errors_low);
% Analyze pentagon model.
model_analyze(design_matrix,pdb_observ_vector_high,pentagon_model,...
  select_speed,[output_basefile,'_pentagon'],fid,'Pentagon model:',...
  isomer_names,noe_jj_names,pdb_observations,noe_jj_errors_high);
% Output other information.
model_output_other(fid,...
  spin_names,chemical_shifts,isomer_names,torsions,...
  noe_jj_names,conversion_type,geometry,observable,...
  t_rms_diff_map_minima,o_rms_diff_average,...
  idx_simplest,idx_most_likely,report);
fclose(fid);
----------------------------------------------------------------------
|  MATLAB v4 M-file:  assign_observations
----------------------------------------------------------------------
function [spin_names,chemical_shifts,...
          noe_jj_names,noe_jj_values,noe_jj_errors]=...
  assign_observations(select_assignment,select_error);
% ASSIGN_OBSERVATIONS
% Get the NMR observations.
[assignments,assignment_pointers,observations]=nmr_observations;
% Parse string matricies.
num_spins=size(assignments,1);
spin_names=assignments(:,1:4);
orig_shifts=zeros(num_spins,1);
for i=1:num_spins
  orig_shifts(i)=sscanf(assignments(i,5:12),'%f',1);
end
num_observ_orig=size(observations,1);
noe_jj_names_orig=observations(:,1:16);
dummy_flg=zeros(num_observ_orig,1);
o_tmp=zeros(num_observ_orig,3);
for i=1:num_observ_orig
  if (observations(i,20:24)~='DUMMY')
    o_tmp(i,:)=sscanf(observations(i,17:40),'%f',3)';
  else
    o_tmp(i,:)=zeros(1,3);
    dummy_flg(i)=1;
  end
end
orig_values=o_tmp(:,1);
random_errors=o_tmp(:,2);
other_errors=o_tmp(:,3);
% Setup errors.
if (select_error==1)
  orig_errors=random_errors;
elseif (select_error==2)
  orig_errors=sqrt(random_errors.^2+other_errors.^2);
else
  error('Bad error selection');
end
% Check assignment pointers.
if (size(assignment_pointers,2)~=num_spins)
  error('Bad assignment pointers.');
end
if ((select_assignment<1)|(select_assignment>size(assignment_pointers,1)))
  error('Bad assignment selection.');
end
% Setup observation pointer.
num_observ=0;
for i=1:num_observ_orig
  idx_first_spin=str2idx(noe_jj_names_orig(i,1:4),spin_names);
  if (idx_first_spin~=-1)
    orig_first_spin=...
      spin_names(assignment_pointers(select_assignment,idx_first_spin),:);
  else
    orig_first_spin=noe_jj_names_orig(i,1:4);
  end
  idx_last_spin=str2idx(noe_jj_names_orig(i,13:16),spin_names);
  if (idx_last_spin~=-1)
    orig_last_spin=...
      spin_names(assignment_pointers(select_assignment,idx_last_spin),:);
  else
    orig_last_spin=noe_jj_names_orig(i,13:16);
  end
  orig_observ=[orig_first_spin,noe_jj_names_orig(i,5:12),orig_last_spin];
  idx_orig_observ=str2idx(orig_observ,noe_jj_names_orig);
  if (idx_orig_observ==-1)
    error(['Observation ',orig_observ,' missing.']);
  end
  if (~dummy_flg(idx_orig_observ))
    num_observ=num_observ+1;
    if (num_observ==1)
      noe_jj_names=noe_jj_names_orig(i,:);
    else
      noe_jj_names=str2mat(noe_jj_names,noe_jj_names_orig(i,:));
    end
    observ_pointer(num_observ)=idx_orig_observ;
  end
end
% Load observation vectors.
% In MATLAB syntax this is equivalent to: values=orig_values(pointer).
A=ptr2mat(assignment_pointers(select_assignment,:),num_spins);
B=ptr2mat(observ_pointer,num_observ_orig);
chemical_shifts=A*orig_shifts;
noe_jj_values=B*orig_values;
noe_jj_errors=B*orig_errors;
----------------------------------------------------------------------
|  MATLAB v4 M-file:  nmr_observations
----------------------------------------------------------------------
function [assignments,assignment_pointers,observations]=nmr_observations();
% NMR_OBSERVATIONS The NMR data.
assignments=...
['ha    4.1710';
 'hb1   1.5440';
 'hb2   1.8125';
 'hg    1.6582';
 'hd1   0.8700';
 'hd2   0.8200'];
% 123456789012
assignment_pointers=...
[1,2,3,4,5,6;
 1,2,3,4,6,5;
 1,3,2,4,5,6;
 1,3,2,4,6,5]; 
observations=...
['ha          hb1    0.041   0.010   0.010';
 'ha          hb2    0.038   0.010   0.010';
 'ha          hg     0.013   0.003   0.010';
 'hb1         hg     0.040   0.020   0.010';
 'hb2         hg     DUMMY                ';
 'ha          hd1    0.000   0.005   0.010';% Check manually < ha to hd2 NOE.
 'ha          hd2    0.014   0.003   0.010';
 'hb1         hd1    0.000   0.002   0.010';
 'hb1         hd2    0.022   0.010   0.010';
 'hb2         hd1    0.023   0.010   0.010';
 'hb2         hd2    0.000   0.002   0.010';
 'ha  ca  cb  hb1    4.549   0.034   1.000';
 'ha  ca  cb  hb2    7.381   0.042   1.000';
 'hb1 cb  cg  hg     8.070   0.059   1.000';
 'hb2 cb  cg  hg     4.999   0.034   1.000';
 'ha  ca  cb  cg     3.000   2.000   1.000';
 'ca  cb  cg  hg     5.000   2.000   1.000';
 'c   ca  cb  hb1    4.200   0.500   1.000';
 'c   ca  cb  hb2    5.300   0.500   1.000'];
% 1234567890123456789012345678901234567890
----------------------------------------------------------------------
|  MATLAB v4 M-file:  assign_observ_test
----------------------------------------------------------------------
for select_error=1:2
  fprintf('\nError Level %1.0f\n\n',select_error);
  for select_assignment=1:4
    fprintf('Assignment %1.0f\n\n',select_assignment);
    [spin_names,chemical_shifts,noe_jj_names,noe_jj_values,noe_jj_errors]=...
      assign_observations(select_assignment,select_error);
    for i=1:length(spin_names)
      fprintf('%s %8.4f\n',spin_names(i,:),chemical_shifts(i));
    end
    fprintf('\n');
    for i=1:length(noe_jj_names)
      fprintf('%s %8.3f %8.3f\n',...
        noe_jj_names(i,:),noe_jj_values(i),noe_jj_errors(i));
    end
    fprintf('\n');
  end
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  setup_design_matrix
----------------------------------------------------------------------
function [A,b,isomer_torsions,isomer_names,...
  observable,geometry,conversion_type,...
  t_rms_diff_map_minima,o_rms_diff_average]=...
  setup_design_matrix(noe_jj_names,noe_jj_values,noe_jj_errors,...
  geometry_basepath,map_basefile,select_geometry);
% SETUP_DESIGN_MATRIX Setup design matrix and observation vector.
temperature=300; % K
kboltz=1.9872159e-3; % Kcal/mol*K
% Get isomer names from energy minimum geometries.
for i=1:2
  if (i==1)
    filespec=[geometry_basepath,'/minimum/geometry_n_ca_cb_cg.dat'];
  else
    filespec=[geometry_basepath,'/minimum/geometry_ca_cb_cg_cd1.dat'];
  end
  fid=fopen(filespec);
  [tor_tmp,num_tmp]=fscanf(fid,'%f');
  fclose(fid);
  if (i==1)
    num_isomers=num_tmp;
    torsions_ene_min_geo=zeros(num_isomers,2);
  end
  torsions_ene_min_geo(:,i)=tor_tmp;
end
[isomer_names,torsions_ideal]=torsion2name(torsions_ene_min_geo);
% Calculate observables from energy minimum geometries.
[observable,geometry,conversion_type]=...
  geometry2observable([geometry_basepath,'/minimum/geometry'],noe_jj_names);
% Read energy maps and find ideal and minima indices.
[energy_map,x1_map,x2_map,isomer_pointer]=...
  setup_energy_map([geometry_basepath,'/average/geometry'],map_basefile);
index_minimum=zeros(1,num_isomers);
index_ideal=zeros(1,num_isomers);
length_map=size(energy_map,1);
for j=1:length_map
  for k=1:num_isomers
    if ((x1_map(j)==torsions_ideal(k,1))&(x2_map(j)==torsions_ideal(k,2)))
      index_ideal(k)=j;
    end
  end
  i=isomer_pointer(j);
  if ~((1<=i)&(i<=num_isomers))
    error('Map inconsistent with energy minimum geometries (bad pointer).');
  end
  if (index_minimum(i)==0)
    index_minimum(i)=j;
  elseif (energy_map(j)<energy_map(index_minimum(i)))
    index_minimum(i)=j;
  end
end
if (any(index_minimum==zeros(1,num_isomers)))
  error('Map inconsistent with energy minimum geometries (missing well).');
end
if (any(index_ideal==zeros(1,num_isomers)))
  error('Map inconsistent with energy minimum geometries (bad grid).');
end
% Find map minima.
torsions_map_minima=zeros(num_isomers,2);
for i=1:num_isomers
  [e_tmp,torsions_map_minima(i,1),torsions_map_minima(i,2)]=...
    interpolate_map(energy_map,x1_map(1),x2_map(1),...
      x1_map(index_minimum(i)),x2_map(index_minimum(i)));
end
% Find map average torsion angles (best positions).
prob_map=exp((min(energy_map)-energy_map)/(kboltz*temperature));
prob_norm=zeros(num_isomers,1);
torsions_best_position=zeros(num_isomers,2);
for j=1:length_map
  i=isomer_pointer(j);
  torsions_best_positions(i,:)=torsions_best_positions(i,:)+...
    prob_map(j)*rep360([x1_map(j),x2_map(j)]-torsions_map_minima(i,:));
  prob_norm(i)=prob_norm(i)+prob_map(j);
end
torsions_best_positions=...
  torsions_map_minima+torsions_best_positions./(prob_norm*[1,1]);
% Read geometry maps.
[observable_map,geometry_map,conversion_type_map]=...
  geometry2observable([geometry_basepath,'/average/geometry'],noe_jj_names);
% Calculate observables from energy and geometry maps.
num_observ=size(noe_jj_names,1);
o_ideal=zeros(num_observ,num_isomers);
o_minimum=zeros(num_observ,num_isomers);
g_ideal=zeros(num_observ,num_isomers);
g_minimum=zeros(num_observ,num_isomers);
for i=1:num_isomers
  o_ideal(:,i)=observable_map(:,index_ideal(i));
  o_minimum(:,i)=observable_map(:,index_minimum(i));
  g_ideal(:,i)=geometry_map(:,index_ideal(i));
  g_minimum(:,i)=geometry_map(:,index_minimum(i));
end
o_best_positions=zeros(num_observ,num_isomers);
g_best_positions=zeros(num_observ,num_isomers);
for j=1:num_isomers
  for i=1:num_observ
    o_best_positions(i,j)=...
      interpolate_map(observable_map(i,:)',x1_map(1),x2_map(1),...
      torsions_best_positions(j,1),torsions_best_positions(j,2));
    g_best_positions(i,j)=...
      interpolate_map(geometry_map(i,:)',x1_map(1),x2_map(1),...
      torsions_best_positions(j,1),torsions_best_positions(j,2));
  end
end
o_average=zeros(num_observ,num_isomers);
g_average=zeros(num_observ,num_isomers);
for j=1:length_map
  i=isomer_pointer(j);
  o_average(:,i)=o_average(:,i)+prob_map(j)*observable_map(:,j);
  g_average(:,i)=g_average(:,i)+...
    prob_map(j)*rep360(geometry_map(:,j)-g_minimum(:,i));
end
o_average=o_average./(ones(num_observ,1)*prob_norm');
g_average=rep360(g_minimum+g_average./(ones(num_observ,1)*prob_norm'));
% Prepare torsion space difference report.
t_rms_diff_ene_min_geo=...
  sqrt(sum(rep360(torsions_ene_min_geo-torsions_map_minima).^2'))';
t_rms_diff_best_positions=...
  sqrt(sum(rep360(torsions_best_positions-torsions_map_minima).^2'))';
t_rms_diff_ideal=...
  sqrt(sum(rep360(torsions_ideal-torsions_map_minima).^2'))';
t_rms_diff_map_minima=...
  [t_rms_diff_ene_min_geo,t_rms_diff_best_positions,t_rms_diff_ideal];
if (any(t_rms_diff_ene_min_geo>2.0))
  disp(torsions_map_minima);
  disp(torsions_ene_min_geo);
  disp(t_rms_diff_ene_min_geo);
  error('Map inconsistent with energy minimum geometries (bad minima).');
end
% Prepare observable difference report.
o_rms_diff_observable=sqrt(sum((observable-o_average).^2')/num_isomers)';
o_rms_diff_best_positions=...
  sqrt(sum((o_best_positions-o_average).^2')/num_isomers)';
o_rms_diff_ideal=sqrt(sum((o_ideal-o_average).^2')/num_isomers)';
o_rms_diff_average=...
  [o_rms_diff_observable,o_rms_diff_best_positions,o_rms_diff_ideal];
o_rms_diff_minimum_observable=...
  sqrt(sum((o_minimum-observable).^2')/num_isomers)';
o_rms_observable=sqrt(sum(observable.^2')/num_isomers)';
if (any(o_rms_diff_minimum_observable>(0.05*o_rms_observable)))
  disp(o_rms_diff_minimum_observable);
  disp(o_rms_observable);
  error('Map inconsistent with energy minimum geometries (bad observables).');
end
% Load selected geometry (conversion types differ in NOE scale factor).
if (select_geometry==1)
  isomer_torsions=torsions_map_minima;
  geometry=g_average;
  observable=o_average;
  conversion_type=conversion_type_map;
elseif (select_geometry==2)
  isomer_torsions=torsions_best_positions;
  geometry=g_best_positions;
  observable=o_best_positions;
  conversion_type=conversion_type_map;
elseif (select_geometry==3)
  isomer_torsions=torsions_ene_min_geo;
elseif (select_geometry==4)
  isomer_torsions=torsions_ideal;
  geometry=g_ideal;
  observable=o_ideal;
  conversion_type=conversion_type_map;
else
  error('Unknown geometry.');
end
% Setup design matrix.
A=observable./(noe_jj_errors*ones(1,num_isomers));
b=noe_jj_values./noe_jj_errors;
----------------------------------------------------------------------
|  MATLAB v4 M-file:  torsion2name
----------------------------------------------------------------------
function [names,torsions_ideal]=torsion2name(torsions);
% TORSION2NAME Convert torsion angle pairs to rotational isomer names.
% Torsion angles are in degree units.
num_isomers=size(torsions,1);
torsions_ideal=zeros(num_isomers,2);
for i=1:num_isomers
  for j=1:2
    t=rep360(torsions(i,j));
    if ((-120<t)&(t<=0))
      x='g-';
      a=-60;
    elseif ((0<t)&(t<=120))
      x='g+';
      a=+60;
    else
      x='t';
      a=180;
    end
    if (j==1)
      n=x;
    else
      n=[n,x];
    end
    torsions_ideal(i,j)=a;
  end
  if (i==1)
    names=n;
  else
    names=str2mat(names,n);
  end
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  geometry2observable
----------------------------------------------------------------------
function [observable,geometry,conversion_type]=...
  geometry2observable(geometry_basefile,noe_jj_names);
% GEOMETRY2OBSERVABLE
% Karplus equation coefficients.
%   J(theta)=A*cos(2*theta) - B*cos(theta) + C
%   J(theta)=A'*cos(theta)^2 - B'*cos(theta) + C'  [This form is used below.]
%     A' = 2*A           A = A'/2
%     B' = B             B = B'
%     C' = C - A         C = C' + A'/2
% References:
% 1. Bystrov, V. F. (1976). Spin-spin coupling and the conformational
%    states of peptide systems. Progress in Nuclear Magnetic Resonance
%    Spectroscopy 10:41--81. Part 2.
% 2. Pachler, K. G. R. (1972).  The dependence of vicinal proton-proton
%    coupling constants on dihedral angle and substituents.
%    J. Chem. Soc. Perkin Trans. II 1936--1940.
% 3. Bothner-By, A. A. (1965). Geminal and vicinal proton-proton
%    coupling constants in organic compounds.
%    Advances in Magnetic Resonance 1:195--316.
% 4. Cung, M. T. and Marraud, M. (1982). Conformational dependence
%    of the vicinal proton coupling constant for the C-alpha--C-beta
%    bond in peptides. Biopolymers 21:953--967.
% 5. Breitmaier, E. and Voelter, W. (1990). Carbon-13 NMR Spectroscopy:
%    High-Resolution Methods and Applications in Organic Chemistry and
%    Biochemistry. (VCH, Weinheim, Federal Republic of Germany).
% 6. Wasylishen, R. and Schaefer, T. (1973). INDO molecular orbital
%    calculations of nuclear spin-spin coupling constants over three
%    bonds between 13C and 1H in some simple molecules.
%    Canadian Journal of Chemistry 51:961--973.
% 7. Fischman, A. J., Live, D. H., Wyssbrod, H. R., Agosta, W. C.,
%    and Cowburn, D. (1980). Torsion angles in the cystein bridge
%    of oxytocin in aqueous solution: Measurements of circumjacent
%    vicinal couplings between H-1, C-13, and N-15.
%    Journal of the American Chemical Society 102:2533--2539.
%
coefficients=...
['ethane     12.00    1.00    2.00';%  Ref. [1] page 56.
 's-butyl    10.00    1.00    2.00';%  Ref. [2] page 1939 and [3] page 205.
 'ha-hb      10.20    1.80    1.90';%  Ref. [4].
 'propane     7.12    1.00    0.70';%  Ref. [5] page 143 and [6] page 963.
 'c-hb        7.20    2.04    0.60'];% Ref. [7] page 2536.
% 12345678901234567890123456789012
noe_scale_factor=nmr_geminal_noe(geometry_basefile);
num_observ=size(noe_jj_names,1);
noe_flags=zeros(num_observ,1);
first_noe=1;
for i=1:num_observ
% Assemble geometry matrix.
  s1=noe_jj_names(i,1:4);
  s2=noe_jj_names(i,5:8);
  s3=noe_jj_names(i,9:12);
  s4=noe_jj_names(i,13:16);
  st1=string_trim(s1);
  st2=string_trim(s2);
  st3=string_trim(s3);
  st4=string_trim(s4);
  if ((length(st2)==0)&(length(st3)==0))
    noe_flags(i)=1;
  elseif ((length(st2)~=0)&(length(st3)~=0))
    noe_flags(i)=0;
  else
    error('Unidentified observation.')
  end
  if (noe_flags(i))
    filespec=[geometry_basefile,'_',st1,'_',st4,'.dat'];
  else
    filespec=[geometry_basefile,'_',st1,'_',st2,'_',st3,'_',st4,'.dat'];
  end
  fid=fopen(filespec);
  [geo_tmp,num_tmp]=fscanf(fid,'%f');
  fclose(fid);
  if (i==1)
    num_isomers=num_tmp;
    geometry=zeros(num_observ,num_isomers);
    observable=zeros(num_observ,num_isomers);
  elseif (num_tmp~=num_isomers)
    error('Geometry file sizes don''t match.');
  end
  geo_tmp=geo_tmp';
  geometry(i,:)=geo_tmp;
% Convert to observables.
  if (noe_flags(i))
    if (first_noe)
      type=sprintf('NOE scale factor = %9.4f',noe_scale_factor);
      first_noe=0;
    else
      type='noe';
    end
    observable(i,:)=noe_scale_factor*geo_tmp.^(-6);
  else
    idx_coefficients=-1;
    if ((s1(1)=='h')&(s4(1)=='h'))
      if (strcmp(st1,'ha')&strcmp(st2,'ca')&...
          strcmp(st3,'cb')&strcmp(s4(1:2),'hb'))
        idx_coefficients=str2idx('ha-hb   ',coefficients(:,1:8));
      else
        idx_coefficients=str2idx('s-butyl ',coefficients(:,1:8));
      end
    elseif (((s1(1)=='h')&(s4(1)=='c'))|((s1(1)=='c')&(s4(1)=='h')))
      if (strcmp(st1,'c')&strcmp(st2,'ca')&...
          strcmp(st3,'cb')&strcmp(s4(1:2),'hb'))
        idx_coefficients=str2idx('c-hb    ',coefficients(:,1:8));
      else
        idx_coefficients=str2idx('propane ',coefficients(:,1:8));
      end
    end
    if (idx_coefficients==-1)
      error('No Karplus coefficients.');
    end
    A=sscanf(coefficients(idx_coefficients, 9:16),'%f',1);
    B=sscanf(coefficients(idx_coefficients,17:24),'%f',1);
    C=sscanf(coefficients(idx_coefficients,25:32),'%f',1);
    type=sprintf('%s %5.2f %5.2f %5.2f',...
      coefficients(idx_coefficients,1:8),A,B,C);
    geo_tmp=cos(geo_tmp*(pi/180));
    observable(i,:)=A*(geo_tmp.^2)-B*geo_tmp+C;
  end
  if (i==1)
    conversion_type=type;
  else
    conversion_type=str2mat(conversion_type,type);
  end
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  nmr_geminal_noe
----------------------------------------------------------------------
function noe_scale_factor=nmr_geminal_noe(geometry_basefile);
% NMR_GEMINAL_NOE Calculate NOE scale factor from geminal proton noe data.
geminal=...
['ha1 ha2   0.3900';
 'hb1 hb2   0.4200'];
% 1234567890123456
num_geminal=size(geminal,1);
distance=zeros(num_geminal,1);
factors=zeros(num_geminal,1);
for i=1:num_geminal
  s1=string_trim(geminal(i,1:4));
  s2=string_trim(geminal(i,5:8));
  filespec=[geometry_basefile,'_',s1,'_',s2,'.dat'];
  fid=fopen(filespec);
  [dis_tmp,num_tmp]=fscanf(fid,'%f');
  fclose(fid);
  distance(i)=mean(dis_tmp);
  factors(i)=sscanf(geminal(i,9:16),'%f',1)*distance(i).^6;
end
noe_scale_factor=mean(factors);
----------------------------------------------------------------------
|  MATLAB v4 M-file:  geometry_test
----------------------------------------------------------------------
select_assignment=1;
select_error=1;
[spin_names,chemical_shifts,...
  noe_jj_names,noe_jj_values,noe_jj_errors]=...
    assign_observations(select_assignment,select_error);
geometry_basefile='/fgp/e/haydock/dip/mechanics/minimum/geometry';
[observable,geometry,conversion_type]=...
  geometry2observable(geometry_basefile,noe_jj_names);
for i=1:length(noe_jj_names)
  fprintf('%s %s\n',noe_jj_names(i,:),conversion_type(i,:));
end
fprintf('\n');
for i=1:length(noe_jj_names)
  fprintf('%7.2f %7.2f %7.2f %7.2f %7.2f %7.2f %7.2f %7.2f %7.2f\n',...
    geometry(i,:));
end
fprintf('\n');
for i=1:length(noe_jj_names)
  fprintf('%7.4f %7.4f %7.4f %7.4f %7.4f %7.4f %7.4f %7.4f %7.4f\n',...
    observable(i,:));
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  setup_energy_map
----------------------------------------------------------------------
function [energy_map,x1_map,x2_map,isomer_pointer]=...
  setup_energy_map(geometry_basefile,map_basefile);
% SETUP_ENERGY_MAP Read energy map and arrange in geometry file order.
xnum=72;
low_left_x1_stdtor=-180;
low_left_x2_stdtor=-180;
xinc=360/xnum;
% Read geometry files and setup torsion maps.
fid=fopen([geometry_basefile,'_n_ca_cb_cg.dat'],'r');
x1_geometry=fscanf(fid,'%f',inf);
fclose(fid);
fid=fopen([geometry_basefile,'_ca_cb_cg_cd1.dat'],'r');
x2_geometry=fscanf(fid,'%f',inf);
fclose(fid);
if ((size(x1_geometry,1)~=xnum^2)|(size(x2_geometry,1)~=xnum^2))
  error('Wrong geometry file length.');
end
low_left_x1_geometry=xinc*ceil((x1_geometry(1)-xinc/2)/xinc);
low_left_x2_geometry=xinc*ceil((x2_geometry(1)-xinc/2)/xinc);
majorant_x1_geometry=...
  (abs(x1_geometry(2)-x1_geometry(1))>abs(x2_geometry(2)-x2_geometry(1)));
standard_order_geometry=...
  (low_left_x1_geometry==(low_left_x1_stdtor+xinc))&...
  (low_left_x2_geometry==(low_left_x2_stdtor+xinc));
x1_vec=zeros(1,xnum);
x2_vec=zeros(1,xnum);
for i=1:xnum
  x1_vec(i)=low_left_x1_geometry+(i-1)*xinc;
  x2_vec(i)=low_left_x2_geometry+(i-1)*xinc;
end
[x1_map,x2_map]=meshgrid(x1_vec,x2_vec);
if ~majorant_x1_geometry
  x1_map=x1_map';
  x2_map=x2_map';
end
x1_map=reshape(x1_map',xnum^2,1);
x2_map=reshape(x2_map',xnum^2,1);
rms_geometry_error=...
  sqrt(sum(rep360(x1_geometry-x1_map).^2+rep360(x2_geometry-x2_map).^2))/xnum;
if (rms_geometry_error>1.0)
  disp(['%%WARNING <setup_energy_map>, rms_geometry_error = ',...
    num2str(rms_geometry_error)]);
end
% Read and reorder energy map.
[isomer_names,isomer_torsions,energy_map,fix_flags,isomer_pointer]=...
  contour_read(map_basefile);
if ~(standard_order_geometry&majorant_x1_geometry)
  disp('%%WARNING <setup_energy_map>, Non-standard geometry file order.');
  error('Map shifting not currently supported.');
end
energy_map=    reshape(    energy_map(2:xnum+1,2:xnum+1)',xnum^2,1);
isomer_pointer=reshape(isomer_pointer(2:xnum+1,2:xnum+1)',xnum^2,1);
% Check.
num_isomers=size(isomer_names,1);
index_minimum=zeros(num_isomers,1);
for j=1:xnum^2
  i=isomer_pointer(j);
  if ~((1<=i)&(i<=num_isomers))
    error('Bad isomer pointer.');
  end
  if (index_minimum(i)==0)
    index_minimum(i)=j;
  elseif (energy_map(j)<energy_map(index_minimum(i)))
    index_minimum(i)=j;
  end
end
if (any(index_minimum==zeros(num_isomers,1)))
  error('Missing energy well.');
end
check_torsions=zeros(num_isomers,2);
for i=1:num_isomers
  check_torsions(i,1)=x1_map(index_minimum(i));
  check_torsions(i,2)=x2_map(index_minimum(i));
end
if any(any(check_torsions~=isomer_torsions))
  disp([check_torsions,isomer_torsions]);
  error('Can''t find energy minima.');
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  contour_read
----------------------------------------------------------------------
function [isomer_names,isomer_torsions,energy_map,fix_flags,isomer_pointer]=...
  contour_read(basefile);
% CONTOUR_READ Read contour plot data files.
% Note: The cellular automata program WELL generates a plot data
%       file from the CHARMM energy map.  This program is available
%       from Christopher Haydock, Rochester, Minnesota 55901, USA.
xnum=72;
record_length=60;
name_start=5;
name_length=4;
torsion_start=13;
torsion_length=10;
fid=fopen([basefile,'_map.dat'],'r');
m_tmp=fscanf(fid,'%f',[3,inf])';
fclose(fid);
if (size(m_tmp)~=[(xnum+1)^2,3])
  error('Can not read energy map file.');
end
energy_map=reshape((m_tmp(:,1)-min(m_tmp(:,1))),xnum+1,xnum+1);
fix_flags=reshape(m_tmp(:,2),xnum+1,xnum+1);
isomer_pointer=reshape(m_tmp(:,3),xnum+1,xnum+1);
fid=fopen([basefile,'_min.dat'],'r');
m_tmp=fscanf(fid,'%c',[record_length+1,inf])';
fclose(fid);
isomer_names=m_tmp(:,name_start:name_start+name_length-1);
num_isomers=size(m_tmp,1);
isomer_torsions=zeros(num_isomers,2);
for i=1:num_isomers
  isomer_torsions(i,:)=...
    sscanf(m_tmp(i,torsion_start:torsion_start+torsion_length-1),'%f %f',2)';
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  interpolate_map
----------------------------------------------------------------------
function [energy,x1_min,x2_min]=...
  interpolate_map(energy_map,low_left_x1,low_left_x2,x1,x2);
% INTERPOLATE_MAP Interpolate map at point x1,x2 and find nearest minimum.
% Shift maps to center x1,x2.
xnum=round(sqrt(length(energy_map)));
if (xnum^2)~=size(energy_map,1)
  error('Bad map size.')
end
xinc=360/xnum;
low_left_x1_tmp=xinc*ceil((x1-180-xinc/2)/xinc);
low_left_x2_tmp=xinc*ceil((x2-180-xinc/2)/xinc);
x1_shift=(low_left_x1-low_left_x1_tmp)/xinc;
x2_shift=(low_left_x2-low_left_x2_tmp)/xinc;
energy_tmp=cyclic_shift(reshape(energy_map,xnum,xnum),x1_shift,x2_shift)';
x1_tmp=[low_left_x1_tmp:xinc:low_left_x1_tmp+360-xinc];
x2_tmp=[low_left_x2_tmp:xinc:low_left_x2_tmp+360-xinc]';
% Shift the map along the vertical axis to remove torsion discontinuities.
map_reference=energy_tmp(1+xnum/2,1+xnum/2);
if (abs(map_reference)>60)
  energy_tmp=rep360(energy_tmp-map_reference);
else
  map_reference=0;
end
% Interpolate and find minimum.
global energy_tmp x1_tmp x2_tmp;
x=[x1,x2];
energy=interpolate_map_fun(x);
if (map_reference~=0)
  energy=rep360(energy+map_reference);
end
if (nargout==3)
  xmin=fmins('interpolate_map_fun',x);
  x1_min=xmin(1);
  x2_min=xmin(2);
end
clear global energy_tmp x1_tmp x2_tmp;
----------------------------------------------------------------------
|  MATLAB v4 M-file:  cyclic_shift
----------------------------------------------------------------------
function B=cyclic_shift(A,i,j)
% CYCLIC_SHIFT Shift matrix by i rows and j columns.
[m,n]=size(A);
irep=irpmod(i,1,m);
jrep=irpmod(j,1,n);
b_tmp=zeros(m,n);
b_tmp(1:irep,:)=A(m-irep+1:m,:);
if (irep~=m)
  b_tmp(irep+1:m,:)=A(1:m-irep,:);
end
B(:,1:jrep)=b_tmp(:,n-jrep+1:n);
if (jrep~=n)
  B(:,jrep+1:n)=b_tmp(:,1:n-jrep);
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  interpolate_map_fun
----------------------------------------------------------------------
function f=interpolate_map_fun(x);
global energy_tmp x1_tmp x2_tmp;
x1=x(1);
x2=x(2);
f=interp2(x1_tmp,x2_tmp,energy_tmp,x1,x2,'cubic');
----------------------------------------------------------------------
|  MATLAB v4 M-file:  model_analyze
----------------------------------------------------------------------
function fit_observations=...
  model_analyze(design_matrix,observation_vector,model,select_speed,...
  postscript_filename,output_fid,model_title,...
  isomer_names,noe_jj_names,noe_jj_values,noe_jj_errors,...
  Magnify_option);
% MODEL_ANALYZE Analyze model and output results.
if (observation_vector~=noe_jj_values./noe_jj_errors)
  error('Inconsistent observation vector.');
end
if (select_speed==1)
  num_monte_carlo=102400;
  FWHM_resolution=8;
elseif (select_speed==2)
  num_monte_carlo=10240;
  FWHM_resolution=16;
elseif (select_speed==3)
  num_monte_carlo=1024;
  FWHM_resolution=32;
else
  error('Unknown speed selection.');
end
if (Magnify_option~=1)
  FWHM_resolution=2*FWHM_resolution;
end
[densities,x0,lls_deviation,mc_mean,mc_median,mc_deviation,...
  fit_observation_vector,chisq,goodness]=...
  monte_carlo_density(design_matrix,observation_vector,model,...
  num_monte_carlo,Magnify_option);
gel_probability(densities,FWHM_resolution,isomer_names,postscript_filename,...
                Magnify_option);
fprintf(output_fid,'%s\n%s\n',model_title,...
  '      m-flg   x0    sd LLS   sd MC    <MC>-x0  median(MC)-x0');
for i=1:size(isomer_names,1)
  fprintf(output_fid,'%2.0f %s %1.0f %8.6f %8.6f %8.6f %9.6f %9.6f\n',...
    i,isomer_names(i,:),model(i),x0(i),lls_deviation(i),mc_deviation(i),...
    mc_mean(i),mc_median(i));
end
fprintf(output_fid,...
  'Chi-square = %8.2f Goodness-of-fit = %8.6g \n',chisq,10^goodness);
tmp_observations=fit_observation_vector.*noe_jj_errors;
residuals=noe_jj_values-tmp_observations;
scaled_residuals=observation_vector-fit_observation_vector;
fprintf(output_fid,'%s\n',...
  '                       data     error     fit  data-fit (data-fit)/error');
for i=1:size(noe_jj_names,1)
  fprintf(output_fid,'%2.0f %s %8.4f %8.4f %8.4f %8.4f %8.4f\n',...
    i,noe_jj_names(i,:),noe_jj_values(i),noe_jj_errors(i),...
    tmp_observations(i),residuals(i),scaled_residuals(i));
end
if (nargout==1)
  fit_observations=tmp_observations;
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  monte_carlo_density
----------------------------------------------------------------------
function [densities,x0,lls_deviation,mc_mean,mc_median,mc_deviation,...
  fit_observation_vector,lls_chisq,goodness]=...
  monte_carlo_density(design_matrix,observation_vector,model,...
  num_monte_carlo,Magnify_option);
% MONTE_CARLO_DENSITY Calculate Monte Carlo parameter probability densities.
%
hist_length=1024;
% Transform design matrix to include only model isomer components.
[num_observ,num_isomers]=size(design_matrix);
mod2iso=ptr2mat(flg2ptr(model),num_isomers)';
num_param=size(mod2iso,2);
model_design_matrix=design_matrix*mod2iso;
[x0,lambda,lls_chisq,goodness,lls_deviation]=...
  lls_probability(model_design_matrix,observation_vector);
% Simulate data.
disp('Simulating data...');
fit_observation_vector=model_design_matrix*x0;
if (any(fit_observation_vector<zeros(num_observ,1)))
  error('Negative observations.');
end
b=zeros(num_observ,num_monte_carlo);
randn('seed',0);
for j=1:num_monte_carlo
  for i=1:num_observ
    y=randn;
    while ((fit_observation_vector(i)+y)<0)
      y=randn;
    end
    b(i,j)=fit_observation_vector(i)+y;
  end
end
% Fit simulated data.
disp('Fitting simulated data...');
x=zeros(num_param,num_monte_carlo);
for j=1:num_monte_carlo
  [x(:,j),lambda]=lls_probability(model_design_matrix,b(:,j));
end
% Generate probability histograms.
disp('Generating probability histograms...');
if (Magnify_option==1)
  d_tmp=zeros(hist_length,num_param);
  x_bins=zeros(1,hist_length);
  for i=1:hist_length
    x_bins(i)=(i-1)*(1/(hist_length-1));
  end
else
  d_tmp=zeros(hist_length+1,num_param);
  x_bins=zeros(1,hist_length+1);
  for i=1:hist_length+1
    x_bins(i)=(i-1)*(1/(hist_length-1))/10;
  end
end
for i=1:num_param
  d_tmp(:,i)=hist(x(i,:),x_bins)'/num_monte_carlo;
end
densities=d_tmp(1:hist_length,1:num_param);
% Transform output to include all isomers.
densities=densities*mod2iso';
x0=mod2iso*x0;
lls_deviation=mod2iso*lls_deviation;
mc_mean=mod2iso*mean(x')'-x0;
mc_median=mod2iso*median(x')'-x0;
mc_deviation=mod2iso*std(x')';
----------------------------------------------------------------------
|  MATLAB v4 M-file:  lls_probability
----------------------------------------------------------------------
function [x,lambda,chisq,log10_goodness,deviation]=lls_probability(A,b);
% LLS_PROBABILITY Linear least squares with probability constraints.
%     Given a least squares design matrix A and observation vector b,
%     solve the linear least squares problem for x subject to the
%     linear constraints that the sum of the components of x is one and
%     that all components are non-negative.  The vector lambda gives the
%     Langrangian multipliers, which will be zero for inactive constraints.
%     The first component of lambda is associated with the equality
%     (sum) constraint and the other components are associated
%     with the lower bound (non-negativity) constraints.
%     If requested, the parameter goodness of fit and deviation
%     are computed based only on components of x that have inactive
%     lower bound constraints.
%
% Minimize ||A*x-b||^2 subject to sum(x)=1 and x>=0.
% This is equivalent to minimizing 1/2x'*H*x + c*x subject to D*x = e, where:
% H=2*A'*A; c=-2*A'*b; D=ones(1,num_param); e=1; vlb=zeros(num_param,1).
[num_observ,num_param]=size(A);
x0=ones(num_param,1)/num_param;
[x,lambda,how]=...
   qp(2*A'*A,-2*A'*b,ones(1,num_param),1,zeros(num_param,1),[] ,x0,1      );
%x=qp(H     ,c      ,D                ,e,vlb               ,vub,x0,neqcstr);
if (strcmp(how,'ok')~=1)
  disp(how);
  error('No quadratic programing problem solution.');
end
if (nargout>2)
  % Setup unconstrained linear least squares problem for components (xu) with
  % inactive bounds constraints.  In order to remove the equality (sum)
  % constraint, one extra component with an inactive constraint must
  % be eliminated.
  % Compute goodness-of-fit.
  chisq=sum((A*x-b).^2);
  inactive_flg=lambda(2:num_param+1)==zeros(num_param,1);
  num_inactive=sum(inactive_flg);
  degrees_freedom=num_observ-num_inactive+1;
  log10_goodness=log10_gammainc_comp(chisq/2,degrees_freedom/2);
  if ((nargout==5)&(num_inactive>1))
    % Define transform from x to xi: xi=E*x.
    E=ptr2mat(flg2ptr(inactive_flg),num_param);
    % Setup design matrix Ai and observation vector bi for all components (xi)
    % with inactive constraints.
    Ai=A*E';
    bi=b;
    % Verify variances don't depend on which inactive component is removed.
    for i_rem=1:num_inactive
      % Define transform from components xu to xi: xi=C*xu + d.
      C=zeros(num_inactive,num_inactive-1);
      for i=1:num_inactive
        if (i<i_rem)
          C(i,i)=1;
        elseif (i==i_rem)
          C(i,:)=-ones(1,num_inactive-1);
        else
          C(i,i-1)=1;
        end
      end
      d=zeros(num_inactive,1);
      d(i_rem)=1;
      % Setup design matrix Au and observation vector bu for components xu.
      Au=Ai*C;
      bu=bi-Ai*d;
      % Verify that solution in xu space is the same as in original x space.
      xu=Au\bu;
      xi=C*xu+d;
      x_tmp=E'*xi;
      if (any(abs(x_tmp-x)>1.0e-10))
        error('Different qp and ls solutions.');
      end
      % Moment matrix for xu solution.
      Mu=inv(Au'*Au);
      % Moment matrix in xi space, c.f. Cramer eq. (22.6.2).
      Mi=C*Mu*C';
      % Moment matrix in original x space.
      M_tmp=E'*Mi*E;
      if (i_rem==1)
        M=M_tmp;
      elseif (any(abs(M-M_tmp)>1.0e-10))
        error('Moment matrix depends on removed component.')
      end
    end
    deviation=sqrt(diag(M));
  elseif (nargout==5)
    deviation=zeros(num_param,1);
  end
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  log10_gammainc_comp
----------------------------------------------------------------------
function y=log10_gammainc_comp(x,a);
% LOG10_GAMMAINC_COMP Log base 10 of the incomplete gamma function complement.
q=1-gammainc(x,a);
% If q is small recompute with Numerical Recipes function gcf.
if (q<1.0e-4)
  gold=0;
  converged=0;
  a0=1;
  a1=x;
  b0=0;
  b1=1;
  fac=1;
  n=1;
  while ~converged
    na=n-a;
    a0=(a1+a0*na)*fac;
    b0=(b1+b0*na)*fac;
    nf=n*fac;
    a1=x*a0+nf*a1;
    b1=x*b0+nf*b1;
    if (a1~=0)
      fac=1/a1;
      g=b1*fac;
      if (abs((g-gold)/g)<1.0e-10)
        converged=1;
      end
      gold=g;
    end
    n=n+1;
    if (n>100)
      error('Too many iterations.');
    end
  end
  y=-x+a*log(x)-gammaln(a)+log(g);
else
  y=log(q);
end
% ln(x)=ln(10)*log10(x)
y=y/log(10);
----------------------------------------------------------------------
|  MATLAB v4 M-file:  gel_probability
----------------------------------------------------------------------
function gel_probability(Probabilities,FWHM_resolution,LaneLabels,filename,...
                         Magnify_option);
%GEL_PROBABILITY Create gel probability image.
%     Probabilities is a matrix of probability densities arranged in columns.
%     The probability density at 0 is stored at row index 1 and
%     the density at 1 is stored in the largest row index.
%     The number of rows in this matrix determines the resolution
%     of the final image.  The value 1024 is strongly recomended.
%     The FWHM_resolution determines the degree of smoothing of
%     the probability density funstions.  This resolution is specified
%     in row index units.  LaneLabels is a string matrix of column labels.
%
[Lane_length,number_Lanes]=size(Probabilities);
Lanes=Probabilities;
% Filter lane probabilities.
sigma=FWHM_resolution/sqrt(log(256));
for i=1:number_Lanes
  Lanes(2:Lane_length-1,i)=...
    extra_filter(Lanes(2:Lane_length-1,i),sigma,'second')';
end
luminance_maximum=max(max(Lanes(2:Lane_length,:)));
if (Magnify_option==1)
  x_divisor=1;
else
  x_divisor=10;
end
x=zeros(1,Lane_length);
for i=1:Lane_length
  x(i)=(i-1)*(1/(Lane_length-1))/x_divisor;
end
figure('Position',[280,920-69*11,69*8.5,69*11],...
       'PaperOrientation','portrait','PaperPosition',[0,0,8.5,11]);
axes('Position',[0.10,0.55,0.85,0.40]);
hold on;
linetype=str2mat('w-','w-.','w--','w:');
for i=1:number_Lanes
  [y_max,i_max]=max(Lanes(2:Lane_length,i));
  x_max=x(i_max+1);
  plot(x(2:Lane_length),Lanes(2:Lane_length,i),linetype(rem(i-1,4)+1,:));
  text(x_max,y_max,int2str(i));
end
set(gca,'XLim',[x(1),x(Lane_length)]);
if (luminance_maximum~=0)
  set(gca,'YLim',[0,luminance_maximum]);
end
hold off;
axes('Position',[0.10,0.05,0.85,0.40]);
set(gca,'Visible','off');
for i=1:number_Lanes
  text_tmp=sprintf(' %2.0f %s %8.6f %8.6f',i,LaneLabels(i,:),...
    Lanes(1,i),sum(Lanes(2:Lane_length,i)));
  text(0.00,1-0.06*i,sprintf(' %2.0f %s',i,LaneLabels(i,:)));
  text(0.15,1-0.06*i,sprintf(' %8.6f %8.6f',...
    Lanes(1,i),sum(Lanes(2:Lane_length,i))));
end
eval(['print ',filename,' -dps;']);
% Generate gel image.
gamma_midpoint=1.5;
FWHM_resolution_cells=round(Lane_length/64);
Lane_width_cells=round(Lane_length/16);
gel_graphic(Lanes,gamma_midpoint,luminance_maximum,...
                       FWHM_resolution_cells,Lane_width_cells,LaneLabels,...
                       Magnify_option);
eval(['print ',filename,' -append -dps;']);
----------------------------------------------------------------------
|  MATLAB v4 M-file:  extra_filter
----------------------------------------------------------------------
function X=extra_filter(x,sigma,order);
%EXTRA_FILTER Extrapolate endpoints of vector x and Gaussian filter.
%      The standard deviation sigma is measured in x index units.
N=length(x);
if (rem(N,2)~=0)
  error('Dimension must be even.');
end
if (any(imag(x)~=zeros(size(x))))
  error('Complex input.');
end
% Widen domain.
Nw=3*N;
Hw=zeros(1,Nw);
% Fourier transform Gaussian (s.d. depends on extrapolation order).
if (strcmp(order,'first'))
  Sw=sigma;
elseif (strcmp(order,'second'))
  Sw=sigma/2;
else
  error('Unknown order.')
end
Cw=((2*pi*Sw)/Nw)^2;
for n=1:Nw
  n_frequency=irpmod(n-1,-Nw/2+1,Nw);
  Hw(n)=exp(-0.5*Cw*n_frequency^2);
end
% Extrapolate x evenly.
r=reshape(x,1,N);
xw=[fliplr(r) r fliplr(r)];
% Fourier transform.
Xw=real(ifft(Hw.*fft(xw)));
X=Xw(1,N+1:2*N);
if (strcmp(order,'second'))
  % Fourier transform Gaussian (s.d. = sigma).
  Hw=Hw.^4;
  % Extrapolate even x oddly.
  norm_old=sum(X);
  r=X;
  xw=[2*r(1)-fliplr(r) r 2*r(N)-fliplr(r)];
  Xw=real(ifft(Hw.*fft(xw)));
  X=Xw(1,N+1:2*N);
  norm_new=sum(X);
  if (norm_new~=0)
    X=X*(norm_old/norm_new);
  elseif(norm_old~=0)
    error('Lost norm.')
  end
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  extra_filter_test
----------------------------------------------------------------------
x=[1:32];
%randn('seed',0);
y=x+4*randn(1,32);
norm=sum(y);
Y1=extra_filter(y,3,'first');
disp(['Y1 norm diff = ',num2str(sum(Y1)-norm)]);
Y2=extra_filter(y,6,'first');
disp(['Y2 norm diff = ',num2str(sum(Y2)-norm)]);
Y3=extra_filter(y,6,'second');
disp(['Y3 norm diff = ',num2str(sum(Y3)-norm)]);
plot(x,y,':',x,Y1,'--',x,Y2,'-.',x,Y3,'-');
----------------------------------------------------------------------
|  MATLAB v4 M-file:  gel_graphic
----------------------------------------------------------------------
function h=gel_graphic(Lane_luminances,gamma_midpoint,luminance_maximum,...
                       FWHM_resolution_cells,Lane_width_cells,LaneLabels,...
                       YLabel_option);
%GEL_GRAPHIC Create a gel graphic.
%     Lane_luminances is a matrix of lane luminances with one lane
%     in each column.  There is a one to one relation between matrix
%     column elements and image cells in the vertical direction, i.e.,
%     each matrix element down a column is mapped to one image cell
%     up the image.  The luminances are converted to gray scale
%     values by a simulated photographic process.
%     A characteristic film curve converts the luminances into
%     film densities.  The parameter gamma_midpoint specifies the
%     slope at the midpoint of the characteristic curve, assuming
%     that its density range is 10log2 or 3.0103.  The parameter
%     luminance_maximum specifies the luminance at the end of the
%     characteristic curve sholder.  Note that these two parameters
%     do not affect the Ansel Adams Zone bar, which is always created
%     with the assumption that eleven exposures Zones exactly cover
%     the luminance range of the characteristic curve.
%     The full density range of the characteristic curve is linearly
%     mapped to the full length of the gray scale colormap.
%     The FWHM_resolution_cells and Lane_width_cells are
%     in image cell units.  A FWHM_resolution_cells of at least
%     several cells will make overexposed bands plainly visible.
%     LaneLabels is a string matrix of lane labels.
%     YLabel_option controls vertical labeling (first to last row of Lanes).
%       0 -- No labels.
%       1 -- 0.0 to 1.0.
%       2 -- 0.00 to 0.10.
%
% Allocate space.
[Lane_length_cells,number_Lanes]=size(Lane_luminances);
image_height_cells=Lane_length_cells+2*Lane_width_cells;
image_width_cells=(2*number_Lanes+1)*Lane_width_cells;
C=zeros(image_height_cells,image_width_cells);
% Load Lane_luminances into image matrix.
% NOTE: The indices of C give the coordinates of the center of each image cell.
Lbottom=Lane_width_cells+1;
Ltop=Lane_width_cells+Lane_length_cells;
if (YLabel_option==0)
  LTick=99;
  LTickLabels=' ';
elseif((YLabel_option==1)|(YLabel_option==2))
  if (YLabel_option==1)
    fmtstr='%3.1f';
    label_divisor=10;
  else
    fmtstr='%4.2f';
    label_divisor=100;
  end
  LTick=zeros(11,1);
  for i=1:11
    LTick(i)=Lbottom+(Lane_length_cells-1)*((i-1)/10);
    if (rem(i,2)~=0)
      next_label=sprintf(fmtstr,(i-1)/label_divisor);
    else
      next_label=' ';
    end
    if (i==1)
      LTickLabels=next_label;
    else
      LTickLabels=str2mat(LTickLabels,next_label);
    end
  end
else
  disp(YLabel_option);
  error('Unrecognized YLabel option.');
end
Lcenter=zeros(1,number_Lanes);
for i=1:number_Lanes
  Lleft=Lane_width_cells*(2*i-1)+1;
  Lright=Lleft+Lane_width_cells-1;
  C(Lbottom:Ltop,Lleft:Lright)=Lane_luminances(:,i)*ones(1,Lane_width_cells);
  Lcenter(i)=Lleft+(Lane_width_cells-1)/2;
end
% Filter image at desired resolution and convert to logarithmic values.
sigma=FWHM_resolution_cells/sqrt(log(256));
C=filter2_gauss(C,sigma);
C=C/luminance_maximum;
C=max(C,1.0e-10*ones(image_height_cells,image_width_cells));
C=log10(C);
C=min(C,zeros(image_height_cells,image_width_cells));
% Apply characteristic curve mapping: 3*x^2-2*x^3 for 0<=x<=1.
slope_midpoint=3/2;
luminance_range=(10*log10(2))*(slope_midpoint/gamma_midpoint);
C=C/luminance_range;
C=max(C,-1*ones(image_height_cells,image_width_cells));
C=1+C;
C=3*C.^2-2*C.^3;
% Convert to gray scale values.
length_colormap=256;
C=round(length_colormap-C*(length_colormap-1));
% Setup figure format.
portrait=1;
if (portrait)
  h(1)=figure('Position',[300,900-69*11,69*8.5,69*11],...
              'PaperOrientation','portrait','PaperPosition',[0,0,8.5,11]);
else
  h(1)=figure('Position',[300,900-69*8.5,69*11,69*8.5],...
              'PaperOrientation','landscape','PaperPosition',[0,0,11,8.5]);
end
% Setup colormap and generate image.
colormap(zone_gray(length_colormap));
h(2)=axes('Position',[0.10,0.15,0.85,0.80]);
image(C);
% Adjust and label axes.
set(gca,'AspectRatio',[image_width_cells/image_height_cells,NaN]);
set(gca,'Ydir','normal','Box','on');
set(gca,'XTick',Lcenter,'XTickLabels',LaneLabels);
set(gca,'YTick',LTick,'YTickLabels',LTickLabels);
set(gca,'GridLineStyle',':','YGrid','on');
set(gca,'LineWidth',[1.0],'FontSize',[18]);
% Add zone color bar.
B=zeros(2,12);
BTick=zeros(11,1);
for i=1:11
  x=(i-1)/10;
  B(:,i)=ones(2,1)+round((3*x^2-2*x^3)*(length_colormap-1));
  BTick(i)=i+0.5;
end
B(:,12)=B(:,11);
BTickLabels=str2mat(' 0',' I',' II','III',' IV',' V');
BTickLabels=str2mat(BTickLabels,' VI','VII','VIII',' IX',' X');
h(3)=axes('Position',[0.30,0.03,0.45,0.03]);
pcolor(B);
set(gca,'TickLength',[0,0],'FontSize',[8]);
set(gca,'XTick',BTick,'XTickLabels',BTickLabels);
set(gca,'YTick',[1.5],'YTickLabels',' ');
shading faceted;
----------------------------------------------------------------------
|  MATLAB v4 M-file:  filter2_gauss
----------------------------------------------------------------------
function X=filter2_gauss(x,sigma);
%FILTER2_GAUSS Gaussian filter image with standard deviation sigma cell units.
% Allocate space.
[Nv,Nh]=size(x);
if ((rem(Nv,2)~=0)|(rem(Nh,2)~=0))
  error('Dimensions must be even.');
end
Hv=zeros(Nv,1);
Hh=zeros(1,Nh);
% Fourier transform gaussians.
Cv=((2*pi*sigma)/Nv)^2;
for n=1:Nv
  n_frequency=irpmod(n-1,-Nv/2+1,Nv);
  Hv(n)=exp(-0.5*Cv*n_frequency^2);
end
Ch=((2*pi*sigma)/Nh)^2;
for n=1:Nh
  n_frequency=irpmod(n-1,-Nh/2+1,Nh);
  Hh(n)=exp(-0.5*Ch*n_frequency^2);
end
% Fourier transform image.
X=real(ifft2((Hv*Hh).*fft2(x)));
----------------------------------------------------------------------
|  MATLAB v4 M-file:  filter2_gauss_test
----------------------------------------------------------------------
Hn=16;
Vn=8;
FWHM_resolution_cells=3;
stop_adjust=0;
C=zeros(Vn,Hn);
C(ceil(Vn/2),ceil(Hn/2))=1;
sigma=FWHM_resolution_cells/sqrt(log(256));
C=filter2_gauss(C,sigma);
norm=sum(sum(C));
disp(['norm = ',num2str(norm)]);
C=C/max(max(C));
C=max(C,1.0e-10*ones(Vn,Hn));
C=log10(C);
C=C+stop_adjust*log10(2);
C=C/2.0;
C=min(C,zeros(Vn,Hn));
C=max(C,-1*ones(Vn,Hn));
C=round(-C*63+1);
portrait=0;
if (portrait)
  figure('Position',[300,900-69*11,69*8.5,69*11],...
         'PaperOrientation','portrait','PaperPosition',[0,0,8.5,11]);
else
  figure('Position',[300,900-69*8.5,69*11,69*8.5],...
         'PaperOrientation','landscape','PaperPosition',[0,0,11,8.5]);
end
colormap(gray);
image(C);
set(gca,'Position',[0.10,0.10,0.85,0.85]);
set(gca,'AspectRatio',[Hn/Vn,NaN]);
set(gca,'Ydir','normal','Box','on');
----------------------------------------------------------------------
|  MATLAB v4 M-file:  zone_gray
----------------------------------------------------------------------
function map=zone_gray(n);
% ZONE_GRAY
%      Get the standard gray colormap.
map=gray(n);
----------------------------------------------------------------------
|  MATLAB v4 M-file:  select_simplest
----------------------------------------------------------------------
function [simplest_model,log10_goodness,...
  report,idx_simplest,idx_most_likely]=...
  select_simplest(design_matrix,observation_vector,most_likely_model);
% SELECT_SIMPLEST Given the most likely model select the simplest model.
%
num_isomers=length(most_likely_model);
num_models=2^num_isomers-1;
% Setup model database.
model_database=zeros(num_models,4);
for i=1:num_models
  model=idx2mod(i,num_isomers);
  mod2iso=ptr2mat(flg2ptr(model),num_isomers)';
  num_param=size(mod2iso,2);
  model_design_matrix=design_matrix*mod2iso;
  [x,lambda,chisq,goodness]=...
    lls_probability(model_design_matrix,observation_vector);
  inactive_flg=mod2iso*(lambda(2:num_param+1)==zeros(num_param,1));
  num_inactive=sum(inactive_flg);
  flg_most_likely=all(~model|most_likely_model);
  idx_solution=mod2idx(inactive_flg);
  model_database(i,1)=num_inactive;
  model_database(i,2)=goodness;
  model_database(i,3)=flg_most_likely;
  model_database(i,4)=idx_solution;
%  fprintf(fmtlng,i,model_database(i,:),model);
end
for i=1:num_models
end
%Setup list of unique solutions based on inactive lower bound constraints.
num_solutions=0;
for i=1:num_models
  idx_solution=model_database(i,4);
  if (idx_solution~=model_database(idx_solution,4))
    error('Nonoptimal lls solution.')
  end
  goodness=model_database(i,2);
  goodness_solution=model_database(idx_solution,2);
  if (abs(goodness-goodness_solution)>1.0e-10)
    error('The goodness-of-fit depends on active bound constraints.')
  end
  % Check if idx_solution is already in the solution list.
  found_it=0;
  j=1;
  while ((j<=num_solutions)&(~found_it))
    if (idx_solution==solutions(j))
      found_it=1;
    else
      j=j+1;
    end
  end
  if (~found_it)
    num_solutions=num_solutions+1;
    solutions(num_solutions)=idx_solution;
  end
end
% Setup solution database.
num_solutions=length(solutions);
solution_database=zeros(num_solutions,6);
for i=1:num_solutions
  solution_database(i,1:4)=model_database(solutions(i),:);
end
for i=1:num_models
  idx_solution=model_database(i,4);
  % Find index in solution database.
  j=1;
  while(idx_solution~=solution_database(j,4))
    j=j+1;
  end
  solution_database(j,5)=solution_database(j,5)+1;
  if (model_database(i,3)==1)
    solution_database(j,6)=solution_database(j,6)+1;
  end
end
% Sort solution database.
sort_elements=zeros(1,num_solutions);
for i=1:num_solutions
  num_inactive=solution_database(i,1);
  goodness=solution_database(i,2);
  sort_elements(i)=10000*num_inactive+min([9999,-goodness]);
end
[sort_jnk,I]=sort(sort_elements);
for j=1:6
  solution_database(:,j)=solution_database(I,j);
end
% Index in solution database of solution to most likely model.
idx_solution=model_database(mod2idx(most_likely_model),4);
i=1;
while(idx_solution~=solution_database(i,4))
  i=i+1;
end
idx_most_likely=i;
% Select simplest model.
best_goodness=-9999;
for i=1:num_solutions
  goodness=solution_database(i,2);
  flg_most_likely=solution_database(i,3);
  if (flg_most_likely)
    best_goodness=max(best_goodness,goodness);
  end
end
found_it=0;
i=1;
while (~found_it)
  goodness=solution_database(i,2);
  flg_most_likely=solution_database(i,3);
  idx_solution=solution_database(i,4);
  if (flg_most_likely)
    if (goodness>(2*best_goodness-1))
      idx_simplest=i;
      simplest_model=idx2mod(idx_solution,num_isomers);
      log10_goodness=goodness;
      found_it=1;
    end
  end
  i=i+1;
end
% Prepare report.
fmt=' %4.0f %2.0f %10.3f %1.0f %4.0f %3.0f %3.0f  ';
for i=1:num_isomers
  fmt=[fmt,'%1.0f'];
end
for i=1:num_solutions
  idx_solution=solution_database(i,4);
  s=sprintf(fmt,i,solution_database(i,:),idx2mod(idx_solution,num_isomers));
  if (i==1)
    report=s;
  else
    report=str2mat(report,s);
  end
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  model_output_other
----------------------------------------------------------------------
function model_output_other(output_fid,...
  spin_names,chemical_shifts,isomer_names,torsions,...
  noe_jj_names,conversion_type,geometry,observable,...
  t_rms_diff_map_minima,o_rms_diff_average,...
  idx_simplest,idx_most_likely,report);
% MODEL_OUTPUT_OTHER Output other model results.
fprintf(output_fid,'%s\n','Assignments:');
for i=1:size(spin_names,1)
  fprintf(output_fid,'%2.0f %s %8.4f\n',i,spin_names(i,:),chemical_shifts(i));
end
fprintf(output_fid,'%s\n','Isomers:');
for i=1:size(isomer_names,1)
  fprintf(output_fid,...
    '%2.0f %s %7.2f %7.2f\n',i,isomer_names(i,:),torsions(i,:));
end
fprintf(output_fid,'%s\n','Conversion types:');
for i=1:size(noe_jj_names,1)
  fprintf(output_fid,'%2.0f %s %s\n',i,noe_jj_names(i,:),conversion_type(i,:));
end
fprintf(output_fid,'%s\n','Geometries:');
for i=1:size(noe_jj_names,1)
  fprintf(output_fid,...
    '%2.0f %7.2f %7.2f %7.2f %7.2f %7.2f %7.2f %7.2f %7.2f %7.2f\n',...
    i,geometry(i,:));
end
fprintf(output_fid,'%s\n','Observables:');
for i=1:size(noe_jj_names,1)
  fprintf(output_fid,...
    '%2.0f %7.4f %7.4f %7.4f %7.4f %7.4f %7.4f %7.4f %7.4f %7.4f\n',...
    i,observable(i,:));
end
fprintf(output_fid,'%s\n%s\n','RMS diff torsion space minima:',...
  '                 Minimum geometry    Best positions    Ideal geometry');
for i=1:size(isomer_names,1)
  fprintf(output_fid,...
    '%2.0f %s            %9.4f         %9.4f         %9.4f\n',...
    i,isomer_names(i,:),t_rms_diff_map_minima(i,:));
end
fprintf(output_fid,'%s\n%s\n','RMS diff average observable:',...
  '                 Minimum geometry    Best positions    Ideal geometry');
for i=1:size(noe_jj_names,1)
  fprintf(output_fid,'%2.0f %s %9.5f         %9.5f         %9.5f\n',...
    i,noe_jj_names(i,:),o_rms_diff_average(i,:));
end
fprintf(output_fid,'%s\n','Solution database:');
for i=1:size(report,1)
  if ((i==idx_simplest)&(i==idx_most_likely))
    fprintf(output_fid,'%s\n',...
      [report(i,:),' <-- Simplest and most likely models.']);
  elseif (i==idx_simplest)
    fprintf(output_fid,'%s\n',[report(i,:),' <-- Simplest model.']);
  elseif (i==idx_most_likely)
    fprintf(output_fid,'%s\n',[report(i,:),' <-- Most likely model.']);
  else
    fprintf(output_fid,'%s\n',report(i,:));
  end
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  flg2ptr
----------------------------------------------------------------------
function ptr=flg2ptr(flg);
% FLG2PTR Convert flag vector to pointer vector.
% The flag vector contains zeros and nonzeros.
% Pointer is defined by index_input = pointer(index_output).
num_flg=length(flg);
num_ptr=sum(flg~=zeros(size(flg)));
if (length(num_ptr)~=1)
  error('Flags are not a vector.');
end
ptr=zeros(1,num_ptr);
j=0;
for i=1:num_flg
  if (flg(i)~=0)
    j=j+1;
    ptr(j)=i;
  end
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  idx2mod
----------------------------------------------------------------------
function model=idx2mod(idx,num_isomers);
% IDX2MOD Convert index to flag vector.
if (length(idx)~=1)
  error('Nonscalar index.');
end
model=zeros(1,num_isomers);
i=idx;
p=2^num_isomers;
if ((i<=0)|(i>=p))
  error('Index out of range.');
end
for j=num_isomers:-1:1
  p=p/2;
  if (i>=p)
    i=i-p;
    model(j)=1;
  end
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  irpmod
----------------------------------------------------------------------
function i=irpmod(n,f,modulo);
%     IRPMOD Get n/modulo in {f,f+1,...,f+modulo-1}.
if (n>=f+modulo)
  i=n-fix((n-f)/modulo)*modulo;
elseif (n>=f)
  i=n;
else
  i=n+(fix((f-n-1)/modulo)+1)*modulo;
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  mod2idx
----------------------------------------------------------------------
function idx=mod2idx(model);
% mod2idx Get index of model.
num_isomers=length(model);
idx=0;
p=1;
for j=1:num_isomers
  if (model(j)==1)
    idx=idx+p;
  end
  p=2*p;
end
if (idx==0)
  error('No isomers present.')
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  ptr2mat
----------------------------------------------------------------------
function mat=ptr2mat(ptr,num_in);
% PTR2MAT Convert pointer to matrix transform.
% Pointer is defined by index_input = pointer(index_output), where
% a pointer value of minus one means that the matrix will transform
% that output element to zero.  The parameter num_in gives the range
% of the input index.
p1=ones(size(ptr));
if (any(ptr<(-p1))|any(ptr==(0*p1))|any(ptr>(num_in*p1)))
  error('Pointer out of range.');
end
num_out=length(ptr);
mat=zeros(num_out,num_in);
for i=1:num_out
  if (ptr(i)~=-1)
    mat(i,ptr(i))=1;
  end
end
if (any(sum(mat)>ones(1,num_in)))
  error('Duplicate pointer values.');
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  rep360
----------------------------------------------------------------------
function y = rep360(x)
%REP360 Find y = x modulo 360 such that -180 < y <= 180.
%       This version works element-by-element on matrices.
y=x-360*ceil((x-180)/360);
if any(any((y<=-180)|(180<y)))
  error('This is broken. :-( !');
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  str2idx
----------------------------------------------------------------------
function idx=str2idx(str,string_matrix);
% str2idx Find the row index of a string in a string matrix.
[num_strings,length_strings]=size(string_matrix);
if (length(str)~=length_strings)
  error('String lengths don''t match.');
end
found_it=0;
idx=1;
while ((idx<=num_strings)&(~found_it))
  if (strcmp(str,string_matrix(idx,:)))
    found_it=1;
  else
    idx=idx+1;
  end
end
if (~found_it)
  idx=-1;
end
----------------------------------------------------------------------
|  MATLAB v4 M-file:  string_trim
----------------------------------------------------------------------
function st=string_trim(s);
% STRING_TRIM Trim trailing blanks from string.
lenstr=length(s);
done=0;
while (~done)
  if (lenstr>=1)
    if (s(lenstr)~=' ')
      st=s(1:lenstr);
      done=1;
    else
      lenstr=lenstr-1;
    end
  else
    st='';
    done=1;
  end
end
---------------------------------------------------------------------------------------
|  Torsion angles and interatomic distances of energy minimized rotational isomers.
---------------------------------------------------------------------------------------

Isomer positions (degrees):

       chi-1   chi-2
          
g-g-  -74.67  -47.05
g+g-   59.37  -73.78
tg-  -135.64  -66.37
g-g+  -70.54  103.64
g+g+   50.32   80.80
tg+  -171.17   59.06
g-t   -70.46  172.70
g+t    60.88  133.55
tt   -168.69  122.21

Distances (angstroms):

     i   j         g-g-    g+g-    tg-     g-g+    g+g+    tg+     g-t     g+t     tt 

    ha  hb1       3.14    2.41    2.81    3.13    2.51    2.58    3.12    2.43    2.54
    ha  hb2       2.57    2.34    3.08    2.54    2.33    3.12    2.60    2.44    3.12
    ha  hg        3.82    4.23    3.76    2.48    3.75    3.17    3.19    3.74    2.42
    hb2 hg        2.18    2.40    2.39    2.74    2.57    2.52    3.04    3.00    2.97
    ha  hd1       2.75    4.51    3.03    4.39    4.61    2.60    4.81    4.85    3.82
    ha  hd2       4.21    4.52    2.63    4.02    4.90    4.78    2.65    4.64    4.41
    hb1 hd1       3.96    3.93    3.93    2.70    2.90    2.93    2.76    2.61    2.59
    hb1 hd2       2.77    3.00    2.80    3.43    3.12    2.92    3.95    3.79    3.70
    hb2 hd1       2.98    2.81    2.98    3.74    3.93    3.96    2.90    3.42    3.54
    hb2 hd2       3.86    3.97    3.94    2.56    2.63    2.78    2.91    2.71    2.70

Torsion angles (degrees):

 i   j   k   l     g-g-    g+g-    tg-     g-g+    g+g+    tg+     g-t     g+t     tt 
 
ha  ca  cb  hb1  178.58  -60.20  102.76  179.27  -62.95   69.37  176.58  -57.77   70.15
ha  ca  cb  hb2  -65.24   52.93 -142.36  -64.18   51.09 -175.26  -66.21   56.43 -174.96
hb1 cb  cg  hg    70.92   49.24   59.92 -141.02 -166.88 -179.70  -65.28 -103.91 -112.08
hb2 cb  cg  hg   -41.61  -63.59  -52.33  104.79   78.73   65.51 -179.59  141.59  132.88 
ha  ca  cb  cg    51.45  175.76  -14.48   53.89  168.84  -50.41   54.29 -179.73  -47.89
ca  cb  cg  hg  -161.21  173.60  178.25  -15.04  -38.08  -59.22   57.29   17.71    5.85
c   ca  cb  hb1  -64.72   52.86 -137.71  -63.71   52.33 -170.57  -66.24   57.75 -170.15
c   ca  cb  hb2   51.46  165.99  -22.82   52.84  166.37  -55.20   50.98  171.96  -55.26
---------------------------------------------------------------------------------------
|  Calculated vicinal coupling constants and NOESY cross relaxation rates
|  of energy minimized rotational isomers.
---------------------------------------------------------------------------------------

NOE scale factor:   13.7329 angstroms^6 x second^-1

NOESY cross relaxation rates (second^-1):

     i   j         g-g-    g+g-    tg-     g-g+    g+g+    tg+     g-t     g+t     tt 

    ha  hb1      0.0144  0.0704  0.0280  0.0147  0.0548  0.0471  0.0150  0.0668  0.0507
    ha  hb2      0.0477  0.0835  0.0159  0.0508  0.0867  0.0150  0.0440  0.0652  0.0149
    ha  hg       0.0044  0.0024  0.0049  0.0586  0.0049  0.0135  0.0130  0.0050  0.0685
    hb2 hg       0.1279  0.0712  0.0736  0.0325  0.0480  0.0540  0.0174  0.0189  0.0200
    ha  hd1      0.0321  0.0016  0.0176  0.0019  0.0014  0.0441  0.0011  0.0011  0.0044
    ha  hd2      0.0025  0.0016  0.0417  0.0032  0.0010  0.0012  0.0399  0.0014  0.0019
    hb1 hd1      0.0035  0.0037  0.0037  0.0354  0.0232  0.0218  0.0312  0.0438  0.0454
    hb1 hd2      0.0306  0.0188  0.0285  0.0084  0.0149  0.0222  0.0036  0.0047  0.0053
    hb2 hd1      0.0196  0.0277  0.0196  0.0050  0.0037  0.0036  0.0233  0.0086  0.0070
    hb2 hd2      0.0041  0.0035  0.0037  0.0491  0.0412  0.0295  0.0227  0.0346  0.0353

Coefficients of Karplus equation J(theta) = A cos^2(theta) - B cos(theta) + C:

 i   j   k   l        A     B     C
 
ha  ca  cb  hb1    10.20  1.80  1.90  
ha  ca  cb  hb2    10.20  1.80  1.90  
hb1 cb  cg  hg     10.00  1.00  2.00  
hb2 cb  cg  hg     10.00  1.00  2.00  
ha  ca  cb  cg      7.12  1.00  0.70  
ca  cb  cg  hg      7.12  1.00  0.70  
c   ca  cb  hb1     7.20  2.04  0.60  
c   ca  cb  hb2     7.20  2.04  0.60  

Vicinal coupling constants (Hz):

 i   j   k   l     g-g-    g+g-    tg-     g-g+    g+g+    tg+     g-t     g+t     tt 
 
ha  ca  cb  hb1 13.8932  3.5250  2.7947 13.8982  3.1913  2.5324 13.8604  3.8408  2.4651
ha  ca  cb  hb2  2.9358  4.5211  9.7203  3.0506  4.7941 13.8242  2.8342  4.0229 13.8143
hb1 cb  cg  hg   2.7413  5.6097  4.0108  8.8196 12.4587 12.9997  3.3304  2.8183  3.7890
hb2 cb  cg  hg   6.8430  3.5341  5.1230  2.9073  2.1863  3.3035 12.9995  8.9235  7.3110
ha  ca  cb  cg   2.8417  8.7784  6.4068  2.5836  8.5345  2.9540  2.5415  8.8198  3.2304
ca  cb  cg  hg   8.0283  8.7254  8.8129  6.3748  4.3246  2.0529  2.2383  6.2082  6.7513
c   ca  cb  hb1  1.0417  1.9929  6.0485  1.1086  2.0419  9.6192  0.9468  1.5617  9.5994
c   ca  cb  hb2  2.1242  9.3572  4.8369  1.9952  9.3825  1.7812  2.1700  9.6789  1.7756

